Distributional Discontinuity Design

Regression discontinuity and kink designs are typically analyzed through mean effects, even when treatment changes the shape of the entire outcome distribution. To address this, we introduce distributional discontinuity designs, a framework for estimating causal effects for a scalar outcome at the boundary of a discontinuity in treatment assignment. Our estimand is the Wasserstein distance between limiting conditional outcome distributions; a single scale-interpretable measure of distribution shift. We show that this weakly bounds the average treatment effect, where equality holds if and only if the treatment effect is purely additive; thus, departure from equality measures effect heterogeneity. To further encode effect heterogeneity we show that the Wasserstein distance admits an orthogonal decomposition into squared differences in $L$-moments, thereby quantifying the contribution from location, scale, skewness, and higher-order shape components to the overall distributional distance. Next, we extend this framework to distributional kink designs by evaluating the Wasserstein derivative at a policy kink; this describes the flow of probability mass through the kink. In the case of fuzzy kink designs, we derive new identification results. Finally, we apply our methods on real data by re-analyzing two natural experiments to compare our distributional effects to traditional causal estimands.

==> files/curves/above/s001.csv <==
t,X,Y
-8.90823624244644,0.08,2.08371989346705e-06
-8.819096310273,0.08,3.47672260002372e-06
-8.72995637809956,0.08,5.7338690832689e-06
-8.64081644592612,0.08,9.34700627997182e-06
-8.55167651375268,0.08,1.50606711434252e-05
-8.46253658157924,0.08,2.39862936519953e-05
-8.3733966494058,0.08,3.77597400941057e-05
-8.28425671723236,0.08,5.87546002652042e-05
-8.19511678505892,0.08,9.03653187781259e-05
-8.10597685288548,0.08,0.000137375322042369
-8.01683692071204,0.08,0.000206425189315676
-7.9276969885386,0.08,0.000306594026520714
-7.83855705636515,0.08,0.000450102801543359
-7.74941712419171,0.08,0.000653140737944229
-7.66027719201827,0.08,0.000936804263440677
-7.57113725984483,0.08,0.00132812201006072
-7.48199732767139,0.08,0.00186111889779548
-7.39285739549795,0.08,0.00257784792478967
-7.30371746332451,0.08,0.00352929123301559
-7.21457753115107,0.08,0.00477600453735165
-7.12543759897763,0.08,0.00638835429066332
-7.03629766680419,0.08,0.00844617909279739
-6.94715773463075,0.08,0.0110377005558545
-6.85801780245731,0.08,0.0142575190048418
-6.76887787028387,0.08,0.0182035604356707
-6.67973793811043,0.08,0.0229728962002692
-6.59059800593699,0.08,0.0286564369139663
-6.50145807376355,0.08,0.0353326050900487
-6.41231814159011,0.08,0.0430602114494321
-6.32317820941667,0.08,0.0518708884100897
-6.23403827724323,0.08,0.0617615581558311
-6.14489834506979,0.08,0.0726875166092945
-6.05575841289635,0.08,0.0845567822836334
-5.96661848072291,0.08,0.0972263750959787
-5.87747854854947,0.08,0.110501142890662
-5.78833861637603,0.08,0.124135636389458
-5.69919868420259,0.08,0.137839347836792
-5.61005875202915,0.08,0.15128538463883
-5.52091881985571,0.08,0.164122365329064
-5.43177888768227,0.08,0.175989027116735
-5.34263895550883,0.08,0.186530752842296
-5.25349902333539,0.08,0.195416992491146
-5.16435909116195,0.08,0.202358399895498
-5.07521915898851,0.08,0.207122451466091
-4.98607922681507,0.08,0.209546373046969
-4.89693929464163,0.08,0.209546373046969
-4.80779936246818,0.08,0.207122451466091
-4.71865943029474,0.08,0.202358399895498
-4.6295194981213,0.08,0.195416992491146
-4.54037956594786,0.08,0.186530752842296
-4.45123963377442,0.08,0.175989027116735
-4.36209970160098,0.08,0.164122365329064
-4.27295976942754,0.08,0.15128538463883
-4.1838198372541,0.08,0.137839347836792
-4.09467990508066,0.08,0.124135636389458
-4.00553997290722,0.08,0.110501142890662
-3.91640004073378,0.08,0.0972263750959787
-3.82726010856034,0.08,0.0845567822836334
-3.7381201763869,0.08,0.0726875166092945
-3.64898024421346,0.08,0.061761558155831
-3.55984031204002,0.08,0.0518708884100897
-3.47070037986658,0.08,0.0430602114494321
-3.38156044769314,0.08,0.0353326050900486
-3.2924205155197,0.08,0.0286564369139663
-3.20328058334626,0.08,0.0229728962002692
-3.11414065117282,0.08,0.0182035604356707
-3.02500071899938,0.08,0.0142575190048418
-2.93586078682594,0.08,0.0110377005558544
-2.8467208546525,0.08,0.00844617909279739
-2.75758092247906,0.08,0.00638835429066332
-2.66844099030562,0.08,0.00477600453735164
-2.57930105813218,0.08,0.00352929123301559
-2.49016112595874,0.08,0.00257784792478967
-2.4010211937853,0.08,0.00186111889779548
-2.31188126161186,0.08,0.00132812201006072
-2.22274132943842,0.08,0.000936804263440672
-2.13360139726498,0.08,0.000653140737944229
-2.04446146509154,0.08,0.000450102801543359
-1.9553215329181,0.08,0.000306594026520713
-1.86618160074466,0.08,0.000206425189315676
-1.77704166857121,0.08,0.000137375322042369
-1.68790173639777,0.08,9.03653187781259e-05
-1.59876180422433,0.08,5.87546002652042e-05
-1.50962187205089,0.08,3.77597400941056e-05
-1.42048193987745,0.08,2.39862936519951e-05
-1.33134200770401,0.08,1.50606711434252e-05
-1.24220207553057,0.08,9.34700627997182e-06
-1.15306214335713,0.08,5.7338690832689e-06
-1.06392221118369,0.08,3.47672260002372e-06
-0.974782279010252,0.08,2.08371989346705e-06


==> files/curves/above/s002.csv <==
t,X,Y
-9.21920620263313,0.128421052631579,1.46020547300303e-06
-9.12513652800445,0.128421052631579,2.43637802978449e-06
-9.03106685337578,0.128421052631579,4.01811541134789e-06
-8.93699717874711,0.128421052631579,6.55008850709735e-06
-8.84292750411844,0.128421052631579,1.05540454356065e-05
-8.74885782948977,0.128421052631579,1.68088414270615e-05
-8.6547881548611,0.128421052631579,2.64608402105544e-05
-8.56071848023242,0.128421052631579,4.1173378984546e-05
-8.46664880560375,0.128421052631579,6.33251779489091e-05
-8.37257913097508,0.128421052631579,9.62683121329013e-05
-8.27850945634641,0.128421052631579,0.000144656290967645
-8.18443978171774,0.128421052631579,0.000214851466801846
-8.09037010708907,0.128421052631579,0.000315417910194273
-7.99630043246039,0.128421052631579,0.000457700520678206
-7.90223075783172,0.128421052631579,0.000656483012374849
-7.80816108320305,0.128421052631579,0.000930706201916444
-7.71409140857438,0.128421052631579,0.00130421368485788
-7.62002173394571,0.128421052631579,0.00180647488184425
-7.52595205931704,0.128421052631579,0.00247321647714186
-7.43188238468836,0.128421052631579,0.00334687401430162
-7.33781271005969,0.128421052631579,0.00447675809400075
-7.24374303543102,0.128421052631579,0.0059188171000977
-7.14967336080235,0.128421052631579,0.0077348739682137
-7.05560368617368,0.128421052631579,0.0099912216356848
-6.96153401154501,0.128421052631579,0.0127564835655912
-6.86746433691633,0.128421052631579,0.0160986843133454
-6.77339466228766,0.128421052631579,0.0200815311835969
-6.67932498765899,0.128421052631579,0.0247599802112076
-6.58525531303032,0.128421052631579,0.030175244102752
-6.49118563840165,0.128421052631579,0.0363494898634946
-6.39711596377298,0.128421052631579,0.043280560656492
-6.30304628914431,0.128421052631579,0.0509371292680271
-6.20897661451563,0.128421052631579,0.059254737960316
-6.11490693988696,0.128421052631579,0.0681331907808265
-6.02083726525829,0.128421052631579,0.0774357312266003
-5.92676759062962,0.128421052631579,0.08699035615051
-5.83269791600095,0.128421052631579,0.0965934868393268
-5.73862824137228,0.128421052631579,0.106016047227646
-5.6445585667436,0.128421052631579,0.115011800217039
-5.55048889211493,0.128421052631579,0.123327584187313
-5.45641921748626,0.128421052631579,0.130714894567955
-5.36234954285759,0.128421052631579,0.136942092287932
-5.26827986822892,0.128421052631579,0.141806412638262
-5.17421019360025,0.128421052631579,0.145144910388779
-5.08014051897157,0.128421052631579,0.146843518522063
-4.9860708443429,0.128421052631579,0.146843518522063
-4.89200116971423,0.128421052631579,0.145144910388779
-4.79793149508556,0.128421052631579,0.141806412638262
-4.70386182045689,0.128421052631579,0.136942092287932
-4.60979214582822,0.128421052631579,0.130714894567955
-4.51572247119954,0.128421052631579,0.123327584187313
-4.42165279657087,0.128421052631579,0.115011800217039
-4.3275831219422,0.128421052631579,0.106016047227646
-4.23351344731353,0.128421052631579,0.0965934868393268
-4.13944377268486,0.128421052631579,0.08699035615051
-4.04537409805619,0.128421052631579,0.0774357312266003
-3.95130442342751,0.128421052631579,0.0681331907808266
-3.85723474879884,0.128421052631579,0.059254737960316
-3.76316507417017,0.128421052631579,0.0509371292680271
-3.6690953995415,0.128421052631579,0.043280560656492
-3.57502572491283,0.128421052631579,0.0363494898634946
-3.48095605028416,0.128421052631579,0.030175244102752
-3.38688637565549,0.128421052631579,0.0247599802112077
-3.29281670102681,0.128421052631579,0.0200815311835969
-3.19874702639814,0.128421052631579,0.0160986843133454
-3.10467735176947,0.128421052631579,0.0127564835655912
-3.0106076771408,0.128421052631579,0.0099912216356848
-2.91653800251213,0.128421052631579,0.0077348739682137
-2.82246832788346,0.128421052631579,0.00591881710009771
-2.72839865325478,0.128421052631579,0.00447675809400075
-2.63432897862611,0.128421052631579,0.00334687401430162
-2.54025930399744,0.128421052631579,0.00247321647714187
-2.44618962936877,0.128421052631579,0.00180647488184425
-2.3521199547401,0.128421052631579,0.00130421368485788
-2.25805028011143,0.128421052631579,0.000930706201916448
-2.16398060548275,0.128421052631579,0.000656483012374849
-2.06991093085408,0.128421052631579,0.000457700520678206
-1.97584125622541,0.128421052631579,0.000315417910194274
-1.88177158159674,0.128421052631579,0.000214851466801847
-1.78770190696807,0.128421052631579,0.000144656290967645
-1.69363223233939,0.128421052631579,9.62683121329013e-05
-1.59956255771072,0.128421052631579,6.33251779489093e-05
-1.50549288308205,0.128421052631579,4.1173378984546e-05
-1.41142320845338,0.128421052631579,2.64608402105544e-05
-1.31735353382471,0.128421052631579,1.68088414270616e-05
-1.22328385919604,0.128421052631579,1.05540454356065e-05
-1.12921418456737,0.128421052631579,6.55008850709735e-06
-1.03514450993869,0.128421052631579,4.01811541134793e-06
-0.941074835310022,0.128421052631579,2.43637802978449e-06
-0.84700516068135,0.128421052631579,1.46020547300303e-06


==> files/curves/above/s003.csv <==
t,X,Y
-9.4970548602071,0.176842105263158,1.25420900644369e-06
-9.39658529423876,0.176842105263158,2.0926693705461e-06
-9.29611572827043,0.176842105263158,3.45126533971858e-06
-9.1956461623021,0.176842105263158,5.62604383457732e-06
-9.09517659633377,0.176842105263158,9.06514807983194e-06
-8.99470703036543,0.176842105263158,1.44375573818032e-05
-8.8942374643971,0.176842105263158,2.27279137927706e-05
-8.79376789842877,0.176842105263158,3.53649015175478e-05
-8.69329833246044,0.176842105263158,5.43916660953414e-05
-8.5928287664921,0.176842105263158,8.26873932090559e-05
-8.49235920052377,0.176842105263158,0.000124249104886064
-8.39188963455544,0.176842105263158,0.000184541593421321
-8.2914200685871,0.176842105263158,0.000270920764969961
-8.19095050261877,0.176842105263158,0.000393131053061995
-8.09048093665044,0.176842105263158,0.000563870579805796
-7.99001137068211,0.176842105263158,0.000799408112336377
-7.88954180471378,0.176842105263158,0.00112022354395905
-7.78907223874544,0.176842105263158,0.00155162893757942
-7.68860267277711,0.176842105263158,0.00212431088491736
-7.58813310680878,0.176842105263158,0.00287471839393708
-7.48766354084044,0.176842105263158,0.00384520564055833
-7.38719397487211,0.176842105263158,0.00508382816780472
-7.28672440890378,0.176842105263158,0.00664368732620155
-7.18625484293545,0.176842105263158,0.00858172386868246
-7.08578527696711,0.176842105263158,0.0109568802982305
-6.98531571099878,0.176842105263158,0.0138275847002318
-6.88484614503045,0.176842105263158,0.0172485569594866
-6.78437657906212,0.176842105263158,0.0212670002642837
-6.68390701309378,0.176842105263158,0.0259183132956451
-6.58343744712545,0.176842105263158,0.031221535879241
-6.48296788115712,0.176842105263158,0.0371748154509154
-6.38249831518879,0.176842105263158,0.0437512442402776
-6.28202874922045,0.176842105263158,0.0508954577957086
-6.18155918325212,0.176842105263158,0.058521395170035
-6.08108961728379,0.176842105263158,0.0665115925947175
-5.98062005131546,0.176842105263158,0.0747183120286022
-5.88015048534712,0.176842105263158,0.0829666943437291
-5.77968091937879,0.176842105263158,0.0910599800636389
-5.67921135341046,0.176842105263158,0.0987866696478357
-5.57874178744212,0.176842105263158,0.105929315901385
-5.47827222147379,0.176842105263158,0.112274471692194
-5.37780265550546,0.176842105263158,0.117623176110647
-5.27733308953713,0.176842105263158,0.121801269198508
-5.17686352356879,0.176842105263158,0.124668792998484
-5.07639395760046,0.176842105263158,0.126127772339796
-4.97592439163213,0.176842105263158,0.126127772339796
-4.8754548256638,0.176842105263158,0.124668792998484
-4.77498525969546,0.176842105263158,0.121801269198508
-4.67451569372713,0.176842105263158,0.117623176110647
-4.5740461277588,0.176842105263158,0.112274471692194
-4.47357656179047,0.176842105263158,0.105929315901385
-4.37310699582213,0.176842105263158,0.0987866696478358
-4.2726374298538,0.176842105263158,0.0910599800636389
-4.17216786388547,0.176842105263158,0.0829666943437291
-4.07169829791714,0.176842105263158,0.0747183120286023
-3.9712287319488,0.176842105263158,0.0665115925947175
-3.87075916598047,0.176842105263158,0.058521395170035
-3.77028960001214,0.176842105263158,0.0508954577957087
-3.6698200340438,0.176842105263158,0.0437512442402776
-3.56935046807547,0.176842105263158,0.0371748154509154
-3.46888090210714,0.176842105263158,0.031221535879241
-3.36841133613881,0.176842105263158,0.0259183132956451
-3.26794177017047,0.176842105263158,0.0212670002642837
-3.16747220420214,0.176842105263158,0.0172485569594867
-3.06700263823381,0.176842105263158,0.0138275847002318
-2.96653307226548,0.176842105263158,0.0109568802982305
-2.86606350629714,0.176842105263158,0.00858172386868246
-2.76559394032881,0.176842105263158,0.00664368732620157
-2.66512437436048,0.176842105263158,0.00508382816780473
-2.56465480839215,0.176842105263158,0.00384520564055833
-2.46418524242381,0.176842105263158,0.00287471839393709
-2.36371567645548,0.176842105263158,0.00212431088491736
-2.26324611048715,0.176842105263158,0.00155162893757942
-2.16277654451881,0.176842105263158,0.00112022354395905
-2.06230697855048,0.176842105263158,0.000799408112336377
-1.96183741258215,0.176842105263158,0.000563870579805798
-1.86136784661382,0.176842105263158,0.000393131053061995
-1.76089828064548,0.176842105263158,0.00027092076496996
-1.66042871467715,0.176842105263158,0.000184541593421321
-1.55995914870882,0.176842105263158,0.000124249104886064
-1.45948958274049,0.176842105263158,8.26873932090559e-05
-1.35902001677215,0.176842105263158,5.43916660953418e-05
-1.25855045080382,0.176842105263158,3.53649015175478e-05
-1.15808088483549,0.176842105263158,2.27279137927706e-05
-1.05761131886716,0.176842105263158,1.44375573818033e-05
-0.957141752898822,0.176842105263158,9.06514807983194e-06
-0.85667218693049,0.176842105263158,5.62604383457732e-06
-0.756202620962158,0.176842105263158,3.45126533971858e-06
-0.655733054993826,0.176842105263158,2.09266937054612e-06
-0.555263489025491,0.176842105263158,1.25420900644368e-06


==> files/curves/above/s004.csv <==
t,X,Y
-10.2712932786466,0.225263157894737,1.51891719345466e-06
-10.1561727606563,0.225263157894737,2.53433954851856e-06
-10.041052242666,0.225263157894737,4.1796751871021e-06
-9.92593172467569,0.225263157894737,6.8134534735162e-06
-9.81081120668538,0.225263157894737,1.09784008956464e-05
-9.69569068869506,0.225263157894737,1.74846887767854e-05
-9.58057017070475,0.225263157894737,2.75247736651813e-05
-9.46544965271444,0.225263157894737,4.28288719693913e-05
-9.35032913472413,0.225263157894737,6.58713471107324e-05
-9.23520861673382,0.225263157894737,0.000100139053843431
-9.12008809874351,0.225263157894737,0.000150472609200855
-9.0049675807532,0.225263157894737,0.000223490182031114
-8.88984706276289,0.225263157894737,0.000328100185744629
-8.77472654477257,0.225263157894737,0.000476103673876472
-8.65960602678226,0.225263157894737,0.000682878781885645
-8.54448550879195,0.225263157894737,0.000968127895890192
-8.42936499080164,0.225263157894737,0.001356653311123
-8.31424447281133,0.225263157894737,0.00187910935023012
-8.19912395482102,0.225263157894737,0.00257265919058661
-8.08400343683071,0.225263157894737,0.00348144461764989
-7.9688829188404,0.225263157894737,0.00465675890525916
-7.85376240085009,0.225263157894737,0.00615680000141539
-7.73864188285977,0.225263157894737,0.00804587660896969
-7.62352136486946,0.225263157894737,0.0103929471616398
-7.50840084687915,0.225263157894737,0.0132693943243137
-7.39328032888884,0.225263157894737,0.0167459777734228
-7.27815981089853,0.225263157894737,0.0208889663472709
-7.16303929290822,0.225263157894737,0.0257555257446445
-7.04791877491791,0.225263157894737,0.0313885257463804
-6.9327982569276,0.225263157894737,0.037811024645333
-6.81767773893728,0.225263157894737,0.0450207788827856
-6.70255722094697,0.225263157894737,0.0529852016451578
-6.58743670295666,0.225263157894737,0.0616372434877097
-6.47231618496635,0.225263157894737,0.0708726797942284
-6.35719566697604,0.225263157894737,0.0805492553770017
-6.24207514898573,0.225263157894737,0.0904880512124196
-6.12695463099542,0.225263157894737,0.100477303125192
-6.01183411300511,0.225263157894737,0.110278724394179
-5.89671359501479,0.225263157894737,0.119636177257001
-5.78159307702448,0.225263157894737,0.128286321009391
-5.66647255903417,0.225263157894737,0.135970659246713
-5.55135204104386,0.225263157894737,0.142448239189254
-5.43623152305355,0.225263157894737,0.147508143395333
-5.32111100506324,0.225263157894737,0.150980874957654
-5.20599048707293,0.225263157894737,0.152747780469438
-5.09086996908262,0.225263157894737,0.152747780469438
-4.9757494510923,0.225263157894737,0.150980874957654
-4.86062893310199,0.225263157894737,0.147508143395333
-4.74550841511168,0.225263157894737,0.142448239189254
-4.63038789712137,0.225263157894737,0.135970659246713
-4.51526737913106,0.225263157894737,0.128286321009391
-4.40014686114075,0.225263157894737,0.119636177257001
-4.28502634315044,0.225263157894737,0.110278724394179
-4.16990582516013,0.225263157894737,0.100477303125192
-4.05478530716981,0.225263157894737,0.0904880512124196
-3.9396647891795,0.225263157894737,0.0805492553770018
-3.82454427118919,0.225263157894737,0.0708726797942285
-3.70942375319888,0.225263157894737,0.0616372434877098
-3.59430323520857,0.225263157894737,0.0529852016451579
-3.47918271721826,0.225263157894737,0.0450207788827856
-3.36406219922795,0.225263157894737,0.037811024645333
-3.24894168123764,0.225263157894737,0.0313885257463805
-3.13382116324733,0.225263157894737,0.0257555257446445
-3.01870064525701,0.225263157894737,0.020888966347271
-2.9035801272667,0.225263157894737,0.0167459777734228
-2.78845960927639,0.225263157894737,0.0132693943243137
-2.67333909128608,0.225263157894737,0.0103929471616398
-2.55821857329577,0.225263157894737,0.0080458766089697
-2.44309805530546,0.225263157894737,0.00615680000141541
-2.32797753731515,0.225263157894737,0.00465675890525917
-2.21285701932483,0.225263157894737,0.00348144461764989
-2.09773650133452,0.225263157894737,0.00257265919058661
-1.98261598334421,0.225263157894737,0.00187910935023012
-1.8674954653539,0.225263157894737,0.001356653311123
-1.75237494736359,0.225263157894737,0.000968127895890192
-1.63725442937328,0.225263157894737,0.000682878781885645
-1.52213391138297,0.225263157894737,0.000476103673876472
-1.40701339339266,0.225263157894737,0.000328100185744629
-1.29189287540235,0.225263157894737,0.000223490182031114
-1.17677235741203,0.225263157894737,0.000150472609200855
-1.06165183942172,0.225263157894737,0.000100139053843431
-0.946531321431411,0.225263157894737,6.58713471107324e-05
-0.8314108034411,0.225263157894737,4.28288719693913e-05
-0.716290285450789,0.225263157894737,2.75247736651813e-05
-0.601169767460478,0.225263157894737,1.74846887767854e-05
-0.486049249470167,0.225263157894737,1.09784008956464e-05
-0.370928731479856,0.225263157894737,6.8134534735162e-06
-0.255808213489544,0.225263157894737,4.1796751871021e-06
-0.140687695499233,0.225263157894737,2.53433954851856e-06
-0.0255671775089219,0.225263157894737,1.51891719345466e-06


==> files/curves/above/s005.csv <==
t,X,Y
-10.1711988359306,0.273684210526316,1.99402956674176e-06
-10.0603880928986,0.273684210526316,3.3270727421388e-06
-9.94957734986653,0.273684210526316,5.48706403375592e-06
-9.83876660683449,0.273684210526316,8.94467962859115e-06
-9.72795586380244,0.273684210526316,1.44124091002441e-05
-9.6171451207704,0.273684210526316,2.29538427350936e-05
-9.50633437773836,0.273684210526316,3.61344336233463e-05
-9.39552363470631,0.273684210526316,5.62256042562292e-05
-9.28471289167427,0.273684210526316,8.64756909105531e-05
-9.17390214864222,0.273684210526316,0.000131462225202146
-9.06309140561018,0.273684210526316,0.00019753995347755
-8.95228066257813,0.273684210526316,0.000293397186342301
-8.84146991954609,0.273684210526316,0.000430728860037615
-8.73065917651405,0.273684210526316,0.000625027359381463
-8.619848433482,0.273684210526316,0.000896481050743487
-8.50903769044996,0.273684210526316,0.00127095516273789
-8.39822694741791,0.273684210526316,0.00178101006812926
-8.28741620438587,0.273684210526316,0.00246688866229602
-8.17660546135382,0.273684210526316,0.00337737864400097
-8.06579471832178,0.273684210526316,0.00457042920607057
-7.95498397528974,0.273684210526316,0.00611337799209131
-7.84417323225769,0.273684210526316,0.00808262707950217
-7.73336248922565,0.273684210526316,0.0105626007248963
-7.6225517461936,0.273684210526316,0.0136438273364725
-7.51174100316156,0.273684210526316,0.0174200178452498
-7.40093026012952,0.273684210526316,0.0219840653250215
-7.29011951709747,0.273684210526316,0.0274229672918476
-7.17930877406543,0.273684210526316,0.033811770689745
-7.06849803103338,0.273684210526316,0.0412067548279986
-6.95768728800134,0.273684210526316,0.049638190558705
-6.84687654496929,0.273684210526316,0.0591031325452554
-6.73606580193725,0.273684210526316,0.0695588009244386
-6.62525505890521,0.273684210526316,0.0809171734025959
-6.51444431587316,0.273684210526316,0.0930414242414936
-6.40363357284112,0.273684210526316,0.105744801291941
-6.29282282980907,0.273684210526316,0.118792420239856
-6.18201208677703,0.273684210526316,0.131906277762527
-6.07120134374498,0.273684210526316,0.144773551825045
-5.96039060071294,0.273684210526316,0.15705798560344
-5.84957985768089,0.273684210526316,0.168413866274987
-5.73876911464885,0.273684210526316,0.178501840597809
-5.62795837161681,0.273684210526316,0.187005586543948
-5.51714762858476,0.273684210526316,0.193648212379828
-5.40633688555272,0.273684210526316,0.198207203115112
-5.29552614252067,0.273684210526316,0.200526790942098
-5.18471539948863,0.273684210526316,0.200526790942098
-5.07390465645658,0.273684210526316,0.198207203115112
-4.96309391342454,0.273684210526316,0.193648212379828
-4.8522831703925,0.273684210526316,0.187005586543948
-4.74147242736045,0.273684210526316,0.178501840597809
-4.63066168432841,0.273684210526316,0.168413866274987
-4.51985094129636,0.273684210526316,0.15705798560344
-4.40904019826432,0.273684210526316,0.144773551825045
-4.29822945523228,0.273684210526316,0.131906277762527
-4.18741871220023,0.273684210526316,0.118792420239856
-4.07660796916819,0.273684210526316,0.105744801291941
-3.96579722613614,0.273684210526316,0.0930414242414936
-3.8549864831041,0.273684210526316,0.0809171734025959
-3.74417574007205,0.273684210526316,0.0695588009244386
-3.63336499704001,0.273684210526316,0.0591031325452554
-3.52255425400797,0.273684210526316,0.049638190558705
-3.41174351097592,0.273684210526316,0.0412067548279987
-3.30093276794388,0.273684210526316,0.033811770689745
-3.19012202491183,0.273684210526316,0.0274229672918477
-3.07931128187979,0.273684210526316,0.0219840653250215
-2.96850053884774,0.273684210526316,0.0174200178452498
-2.8576897958157,0.273684210526316,0.0136438273364725
-2.74687905278366,0.273684210526316,0.0105626007248963
-2.63606830975161,0.273684210526316,0.00808262707950219
-2.52525756671957,0.273684210526316,0.00611337799209131
-2.41444682368752,0.273684210526316,0.00457042920607057
-2.30363608065548,0.273684210526316,0.00337737864400098
-2.19282533762343,0.273684210526316,0.00246688866229602
-2.08201459459139,0.273684210526316,0.00178101006812926
-1.97120385155935,0.273684210526316,0.00127095516273789
-1.8603931085273,0.273684210526316,0.000896481050743487
-1.74958236549526,0.273684210526316,0.000625027359381463
-1.63877162246321,0.273684210526316,0.000430728860037615
-1.52796087943117,0.273684210526316,0.000293397186342301
-1.41715013639912,0.273684210526316,0.00019753995347755
-1.30633939336708,0.273684210526316,0.000131462225202146
-1.19552865033504,0.273684210526316,8.64756909105538e-05
-1.08471790730299,0.273684210526316,5.62256042562292e-05
-0.973907164270948,0.273684210526316,3.61344336233463e-05
-0.863096421238904,0.273684210526316,2.29538427350937e-05
-0.752285678206858,0.273684210526316,1.44124091002441e-05
-0.641474935174815,0.273684210526316,8.94467962859115e-06
-0.530664192142771,0.273684210526316,5.48706403375592e-06
-0.419853449110727,0.273684210526316,3.32707274213883e-06
-0.309042706078682,0.273684210526316,1.99402956674177e-06


==> files/curves/above/s006.csv <==
t,X,Y
-10.6540159537358,0.322105263157895,1.83163718211284e-06
-10.5367609550192,0.322105263157895,3.05611824605648e-06
-10.4195059563027,0.322105263157895,5.04020134530076e-06
-10.3022509575861,0.322105263157895,8.2162311246895e-06
-10.1849959588695,0.322105263157895,1.32386725012124e-05
-10.0677409601529,0.322105263157895,2.1084497706153e-05
-9.95048596143634,0.322105263157895,3.31916704160289e-05
-9.83323096271976,0.322105263157895,5.1646630050099e-05
-9.71597596400318,0.322105263157895,7.94331706322083e-05
-9.59872096528661,0.322105263157895,0.000120756032778888
-9.48146596657003,0.322105263157895,0.000181452436702598
-9.36421096785345,0.322105263157895,0.000269503123020364
-9.24695596913687,0.322105263157895,0.000395650600478853
-9.12970097042029,0.322105263157895,0.000574125564823757
-9.01244597170371,0.322105263157895,0.000823472255872528
-8.89519097298714,0.322105263157895,0.00116744945596409
-8.77793597427056,0.322105263157895,0.00163596584369269
-8.66068097555398,0.322105263157895,0.00226598696095419
-8.5434259768374,0.322105263157895,0.00310232727016888
-8.42617097812082,0.322105263157895,0.00419821662209957
-8.30891597940425,0.322105263157895,0.00561550872935217
-8.19166098068767,0.322105263157895,0.00742438353718026
-8.07440598197109,0.322105263157895,0.00970238984928627
-7.95715098325451,0.322105263157895,0.0125326835031062
-7.83989598453793,0.322105263157895,0.0160013436764455
-7.72264098582136,0.322105263157895,0.0201936982956088
-7.60538598710478,0.322105263157895,0.0251896598592999
-7.4881309883882,0.322105263157895,0.0310581635404758
-7.37087598967162,0.322105263157895,0.0378509053005151
-7.25362099095504,0.322105263157895,0.045595690754319
-7.13636599223847,0.322105263157895,0.0542898144314488
-7.01911099352189,0.322105263157895,0.0638939804310763
-6.90185599480531,0.322105263157895,0.0743273349340762
-6.78460099608873,0.322105263157895,0.0854641951954182
-6.66734599737215,0.322105263157895,0.0971330180313893
-6.55009099865558,0.322105263157895,0.109118047943504
-6.432835999939,0.322105263157895,0.121163922006797
-6.31558100122242,0.322105263157895,0.132983294195873
-6.19832600250584,0.322105263157895,0.144267292209242
-6.08107100378926,0.322105263157895,0.154698357836633
-5.96381600507269,0.322105263157895,0.163964774528775
-5.84656100635611,0.322105263157895,0.171775981304229
-5.72930600763953,0.322105263157895,0.177877636300118
-5.61205100892295,0.322105263157895,0.182065345992557
-5.49479601020637,0.322105263157895,0.184196028196045
-5.37754101148979,0.322105263157895,0.184196028196045
-5.26028601277322,0.322105263157895,0.182065345992557
-5.14303101405664,0.322105263157895,0.177877636300118
-5.02577601534006,0.322105263157895,0.171775981304229
-4.90852101662348,0.322105263157895,0.163964774528775
-4.7912660179069,0.322105263157895,0.154698357836633
-4.67401101919033,0.322105263157895,0.144267292209241
-4.55675602047375,0.322105263157895,0.132983294195873
-4.43950102175717,0.322105263157895,0.121163922006797
-4.32224602304059,0.322105263157895,0.109118047943504
-4.20499102432401,0.322105263157895,0.0971330180313891
-4.08773602560744,0.322105263157895,0.0854641951954181
-3.97048102689086,0.322105263157895,0.074327334934076
-3.85322602817428,0.322105263157895,0.0638939804310761
-3.7359710294577,0.322105263157895,0.0542898144314487
-3.61871603074112,0.322105263157895,0.0455956907543188
-3.50146103202455,0.322105263157895,0.037850905300515
-3.38420603330797,0.322105263157895,0.0310581635404756
-3.26695103459139,0.322105263157895,0.0251896598592998
-3.14969603587481,0.322105263157895,0.0201936982956088
-3.03244103715823,0.322105263157895,0.0160013436764454
-2.91518603844166,0.322105263157895,0.0125326835031062
-2.79793103972508,0.322105263157895,0.00970238984928622
-2.6806760410085,0.322105263157895,0.00742438353718023
-2.56342104229192,0.322105263157895,0.00561550872935215
-2.44616604357534,0.322105263157895,0.00419821662209955
-2.32891104485877,0.322105263157895,0.00310232727016886
-2.21165604614219,0.322105263157895,0.00226598696095419
-2.09440104742561,0.322105263157895,0.00163596584369268
-1.97714604870903,0.322105263157895,0.00116744945596408
-1.85989104999245,0.322105263157895,0.000823472255872523
-1.74263605127588,0.322105263157895,0.000574125564823754
-1.6253810525593,0.322105263157895,0.000395650600478851
-1.50812605384272,0.322105263157895,0.000269503123020362
-1.39087105512614,0.322105263157895,0.000181452436702598
-1.27361605640956,0.322105263157895,0.000120756032778888
-1.15636105769299,0.322105263157895,7.94331706322077e-05
-1.03910605897641,0.322105263157895,5.16466300500987e-05
-0.921851060259829,0.322105263157895,3.31916704160286e-05
-0.804596061543251,0.322105263157895,2.10844977061529e-05
-0.687341062826674,0.322105263157895,1.32386725012124e-05
-0.570086064110095,0.322105263157895,8.21623112468944e-06
-0.452831065393516,0.322105263157895,5.04020134530074e-06
-0.335576066676939,0.322105263157895,3.05611824605645e-06
-0.218321067960361,0.322105263157895,1.83163718211283e-06


==> files/curves/above/s007.csv <==
t,X,Y
-10.4367871894774,0.370526315789474,1.62404497634468e-06
-10.3255265864109,0.370526315789474,2.70974706841126e-06
-10.2142659833444,0.370526315789474,4.46896020376657e-06
-10.1030053802779,0.370526315789474,7.28502839582383e-06
-9.99174477721145,0.370526315789474,1.1738241491836e-05
-9.88048417414496,0.370526315789474,1.86948446520013e-05
-9.76922357107847,0.370526315789474,2.94298271088052e-05
-9.65796296801198,0.370526315789474,4.57931575625923e-05
-9.54670236494549,0.370526315789474,7.04304558676625e-05
-9.43544176187899,0.370526315789474,0.000107069910085384
-9.3241811588125,0.370526315789474,0.000160887167584373
-9.21292055574601,0.370526315789474,0.000238958456033058
-9.10165995267952,0.370526315789474,0.000350808760801765
-8.99039934961302,0.370526315789474,0.00050905591371951
-8.87913874654653,0.370526315789474,0.00073014240667812
-8.76787814348004,0.370526315789474,0.00103513427364897
-8.65661754041355,0.370526315789474,0.00145055043426004
-8.54535693734706,0.370526315789474,0.00200916686794661
-8.43409633428057,0.370526315789474,0.00275071890180951
-8.32283573121407,0.370526315789474,0.00372240347668785
-8.21157512814758,0.370526315789474,0.00497906399290506
-8.10031452508109,0.370526315789474,0.00658292641346421
-7.9890539220146,0.370526315789474,0.00860275039573874
-7.87779331894811,0.370526315789474,0.0111122671466295
-7.76653271588161,0.370526315789474,0.0141877998908711
-7.65527211281512,0.370526315789474,0.0179050057462654
-7.54401150974863,0.370526315789474,0.0223347401711608
-7.43275090668214,0.370526315789474,0.0275381254349826
-7.32149030361565,0.370526315789474,0.0335609984355586
-7.21022970054915,0.370526315789474,0.0404280133836875
-7.09896909748266,0.370526315789474,0.0481367714387489
-6.98770849441617,0.370526315789474,0.0566524303781919
-6.87644789134968,0.370526315789474,0.0659033001096496
-6.76518728828319,0.370526315789474,0.075777942389417
-6.65392668521669,0.370526315789474,0.0861242562182043
-6.5426660821502,0.370526315789474,0.09675093917168
-6.43140547908371,0.370526315789474,0.107431570384683
-6.32014487601722,0.370526315789474,0.117911370759272
-6.20888427295073,0.370526315789474,0.127916474644287
-6.09762366988423,0.370526315789474,0.137165314914359
-5.98636306681774,0.370526315789474,0.145381504028969
-5.87510246375125,0.370526315789474,0.152307412307503
-5.76384186068476,0.370526315789474,0.157717524222806
-5.65258125761827,0.370526315789474,0.161430611593391
-5.54132065455178,0.370526315789474,0.163319808734917
-5.43006005148528,0.370526315789474,0.163319808734917
-5.31879944841879,0.370526315789474,0.161430611593391
-5.2075388453523,0.370526315789474,0.157717524222806
-5.09627824228581,0.370526315789474,0.152307412307503
-4.98501763921932,0.370526315789474,0.145381504028969
-4.87375703615282,0.370526315789474,0.137165314914359
-4.76249643308633,0.370526315789474,0.127916474644287
-4.65123583001984,0.370526315789474,0.117911370759272
-4.53997522695335,0.370526315789474,0.107431570384683
-4.42871462388686,0.370526315789474,0.0967509391716801
-4.31745402082036,0.370526315789474,0.0861242562182043
-4.20619341775387,0.370526315789474,0.0757779423894171
-4.09493281468738,0.370526315789474,0.0659033001096497
-3.98367221162089,0.370526315789474,0.056652430378192
-3.8724116085544,0.370526315789474,0.0481367714387489
-3.7611510054879,0.370526315789474,0.0404280133836876
-3.64989040242141,0.370526315789474,0.0335609984355587
-3.53862979935492,0.370526315789474,0.0275381254349826
-3.42736919628843,0.370526315789474,0.0223347401711608
-3.31610859322194,0.370526315789474,0.0179050057462654
-3.20484799015544,0.370526315789474,0.0141877998908712
-3.09358738708895,0.370526315789474,0.0111122671466295
-2.98232678402246,0.370526315789474,0.00860275039573876
-2.87106618095597,0.370526315789474,0.00658292641346423
-2.75980557788948,0.370526315789474,0.00497906399290507
-2.64854497482298,0.370526315789474,0.00372240347668785
-2.53728437175649,0.370526315789474,0.00275071890180951
-2.42602376869,0.370526315789474,0.00200916686794662
-2.31476316562351,0.370526315789474,0.00145055043426004
-2.20350256255702,0.370526315789474,0.00103513427364897
-2.09224195949053,0.370526315789474,0.000730142406678124
-1.98098135642403,0.370526315789474,0.00050905591371951
-1.86972075335754,0.370526315789474,0.000350808760801765
-1.75846015029105,0.370526315789474,0.000238958456033058
-1.64719954722456,0.370526315789474,0.000160887167584374
-1.53593894415807,0.370526315789474,0.000107069910085384
-1.42467834109157,0.370526315789474,7.04304558676625e-05
-1.31341773802508,0.370526315789474,4.57931575625923e-05
-1.20215713495859,0.370526315789474,2.94298271088054e-05
-1.0908965318921,0.370526315789474,1.86948446520013e-05
-0.979635928825605,0.370526315789474,1.1738241491836e-05
-0.868375325759114,0.370526315789474,7.28502839582388e-06
-0.757114722692622,0.370526315789474,4.46896020376661e-06
-0.645854119626129,0.370526315789474,2.70974706841126e-06
-0.534593516559637,0.370526315789474,1.62404497634468e-06


==> files/curves/above/s008.csv <==
t,X,Y
-10.8020057089194,0.418947368421053,1.82730460700623e-06
-10.6859996572872,0.418947368421053,3.04888926972589e-06
-10.569993605655,0.418947368421053,5.02827919658366e-06
-10.4539875540227,0.418947368421053,8.19679635955772e-06
-10.3379815023905,0.418947368421053,1.32073575969926e-05
-10.2219754507583,0.418947368421053,2.1034624199113e-05
-10.1059693991261,0.418947368421053,3.31131584670492e-05
-9.98996334749391,0.418947368421053,5.15244645328882e-05
-9.8739572958617,0.418947368421053,7.92452785206694e-05
-9.75795124422949,0.418947368421053,0.000120470395106373
-9.64194519259728,0.418947368421053,0.000181023227076386
-9.52593914096507,0.418947368421053,0.000268865637314486
-9.40993308933286,0.418947368421053,0.000394714724116826
-9.29392703770065,0.418947368421053,0.000572767521781983
-9.17792098606844,0.418947368421053,0.000821524405374832
-9.06191493443623,0.418947368421053,0.00116468795794443
-8.94590888280402,0.418947368421053,0.00163209611176168
-8.82990283117181,0.418947368421053,0.0022606269700156
-8.71389677953961,0.418947368421053,0.00309498899049507
-8.5978907279074,0.418947368421053,0.00418828611347773
-8.48188467627519,0.418947368421053,0.00560222574210485
-8.36587862464298,0.418947368421053,0.00740682181720142
-8.24987257301077,0.418947368421053,0.00967943970766096
-8.13386652137856,0.418947368421053,0.0125030385531703
-8.01786046974635,0.418947368421053,0.0159634939188833
-7.90185441811414,0.418947368421053,0.0201459318954722
-7.78584836648193,0.418947368421053,0.0251300759557211
-7.66984231484972,0.418947368421053,0.0309846982125569
-7.55383626321751,0.418947368421053,0.0377613723451519
-7.4378302115853,0.418947368421053,0.0454878381966946
-7.32182415995309,0.418947368421053,0.0541613966962963
-7.20581810832088,0.418947368421053,0.0637428448940928
-7.08981205668867,0.418947368421053,0.074151520223488
-6.97380600505647,0.418947368421053,0.0852620372308246
-6.85779995342426,0.418947368421053,0.0969032585025579
-6.74179390179205,0.418947368421053,0.108859938890675
-6.62578785015984,0.418947368421053,0.120877319508534
-6.50978179852763,0.418947368421053,0.132668734022246
-6.39377574689542,0.418947368421053,0.143926040740322
-6.27776969526321,0.418947368421053,0.154332432608241
-6.161763643631,0.418947368421053,0.163576930414547
-6.04575759199879,0.418947368421053,0.171369660474002
-5.92975154036658,0.418947368421053,0.177456882546819
-5.81374548873437,0.418947368421053,0.181634686583846
-5.69773943710216,0.418947368421053,0.183760328847783
-5.58173338546995,0.418947368421053,0.183760328847783
-5.46572733383774,0.418947368421053,0.181634686583846
-5.34972128220553,0.418947368421053,0.177456882546819
-5.23371523057332,0.418947368421053,0.171369660474002
-5.11770917894111,0.418947368421053,0.163576930414547
-5.0017031273089,0.418947368421053,0.154332432608241
-4.88569707567669,0.418947368421053,0.143926040740322
-4.76969102404449,0.418947368421053,0.132668734022246
-4.65368497241228,0.418947368421053,0.120877319508534
-4.53767892078007,0.418947368421053,0.108859938890675
-4.42167286914786,0.418947368421053,0.0969032585025579
-4.30566681751565,0.418947368421053,0.0852620372308247
-4.18966076588344,0.418947368421053,0.074151520223488
-4.07365471425123,0.418947368421053,0.0637428448940928
-3.95764866261902,0.418947368421053,0.0541613966962963
-3.84164261098681,0.418947368421053,0.0454878381966946
-3.7256365593546,0.418947368421053,0.037761372345152
-3.60963050772239,0.418947368421053,0.0309846982125568
-3.49362445609018,0.418947368421053,0.0251300759557211
-3.37761840445797,0.418947368421053,0.0201459318954722
-3.26161235282576,0.418947368421053,0.0159634939188833
-3.14560630119355,0.418947368421053,0.0125030385531703
-3.02960024956134,0.418947368421053,0.00967943970766097
-2.91359419792913,0.418947368421053,0.00740682181720142
-2.79758814629692,0.418947368421053,0.00560222574210485
-2.68158209466472,0.418947368421053,0.00418828611347773
-2.56557604303251,0.418947368421053,0.00309498899049507
-2.4495699914003,0.418947368421053,0.0022606269700156
-2.33356393976809,0.418947368421053,0.00163209611176168
-2.21755788813588,0.418947368421053,0.00116468795794443
-2.10155183650367,0.418947368421053,0.000821524405374832
-1.98554578487146,0.418947368421053,0.000572767521781983
-1.86953973323925,0.418947368421053,0.000394714724116826
-1.75353368160704,0.418947368421053,0.000268865637314486
-1.63752762997483,0.418947368421053,0.000181023227076386
-1.52152157834262,0.418947368421053,0.000120470395106374
-1.40551552671041,0.418947368421053,7.92452785206694e-05
-1.2895094750782,0.418947368421053,5.15244645328882e-05
-1.17350342344599,0.418947368421053,3.31131584670492e-05
-1.05749737181378,0.418947368421053,2.1034624199113e-05
-0.941491320181575,0.418947368421053,1.32073575969926e-05
-0.825485268549365,0.418947368421053,8.19679635955772e-06
-0.709479216917154,0.418947368421053,5.02827919658366e-06
-0.593473165284946,0.418947368421053,3.04888926972589e-06
-0.477467113652736,0.418947368421053,1.82730460700623e-06


==> files/curves/above/s009.csv <==
t,X,Y
-10.8320067909889,0.467368421052632,1.92148029628993e-06
-10.7206279859924,0.467368421052632,3.2060230324413e-06
-10.6092491809959,0.467368421052632,5.28742682716121e-06
-10.4978703759994,0.467368421052632,8.6192431394321e-06
-10.3864915710028,0.467368421052632,1.38880388586411e-05
-10.2751127660063,0.467368421052632,2.21187074029638e-05
-10.1637339610098,0.467368421052632,3.48197455960028e-05
-10.0523551560133,0.467368421052632,5.41799342032176e-05
-9.94097635101673,0.467368421052632,8.33294244799956e-05
-9.82959754602021,0.467368421052632,0.000126679202578275
-9.71821874102368,0.467368421052632,0.000190352808538017
-9.60683993602716,0.467368421052632,0.000282722444013109
-9.49546113103063,0.467368421052632,0.000415057545489682
-9.3840823260341,0.467368421052632,0.000602286834520709
-9.27270352103758,0.467368421052632,0.000863864159153654
-9.16132471604105,0.467368421052632,0.00122471368699873
-9.04994591104453,0.467368421052632,0.00171621113873259
-8.938567106048,0.467368421052632,0.00237713524252705
-8.82718830105147,0.467368421052632,0.00325449864224538
-8.71580949605495,0.467368421052632,0.00440414215091217
-8.60443069105842,0.467368421052632,0.0058909534499882
-8.4930518860619,0.467368421052632,0.00778855486124999
-8.38167308106537,0.467368421052632,0.0101782990127017
-8.27029427606884,0.467368421052632,0.0131474205950973
-8.15891547107232,0.467368421052632,0.0167862210314963
-8.04753666607579,0.467368421052632,0.0211842136440345
-7.93615786107927,0.467368421052632,0.026425230696648
-7.82477905608274,0.467368421052632,0.0325815886818451
-7.71340025108621,0.467368421052632,0.0397075192848946
-7.60202144608969,0.467368421052632,0.0478321920060013
-7.49064264109316,0.467368421052632,0.0569527686694661
-7.37926383609664,0.467368421052632,0.0670280258824117
-7.26788503110011,0.467368421052632,0.0779731438880403
-7.15650622610358,0.467368421052632,0.0896562751127617
-7.04512742110706,0.467368421052632,0.101897462056976
-6.93374861611053,0.467368421052632,0.11447036626064
-6.82236981111401,0.467368421052632,0.127107099064626
-6.71099100611748,0.467368421052632,0.139506219915422
-6.59961220112096,0.467368421052632,0.151343706104172
-6.48823339612443,0.467368421052632,0.162286422963206
-6.3768545911279,0.467368421052632,0.1720073640235
-6.26547578613138,0.467368421052632,0.180201716079604
-6.15409698113485,0.467368421052632,0.186602661618302
-6.04271817613833,0.467368421052632,0.190995781467137
-5.9313393711418,0.467368421052632,0.193230975157044
-5.81996056614527,0.467368421052632,0.193230975157044
-5.70858176114875,0.467368421052632,0.190995781467137
-5.59720295615222,0.467368421052632,0.186602661618302
-5.4858241511557,0.467368421052632,0.180201716079604
-5.37444534615917,0.467368421052632,0.1720073640235
-5.26306654116264,0.467368421052632,0.162286422963206
-5.15168773616612,0.467368421052632,0.151343706104172
-5.04030893116959,0.467368421052632,0.139506219915422
-4.92893012617307,0.467368421052632,0.127107099064626
-4.81755132117654,0.467368421052632,0.11447036626064
-4.70617251618001,0.467368421052632,0.101897462056975
-4.59479371118349,0.467368421052632,0.0896562751127616
-4.48341490618696,0.467368421052632,0.0779731438880403
-4.37203610119044,0.467368421052632,0.0670280258824117
-4.26065729619391,0.467368421052632,0.0569527686694661
-4.14927849119738,0.467368421052632,0.0478321920060013
-4.03789968620086,0.467368421052632,0.0397075192848946
-3.92652088120433,0.467368421052632,0.0325815886818451
-3.81514207620781,0.467368421052632,0.0264252306966479
-3.70376327121128,0.467368421052632,0.0211842136440345
-3.59238446621475,0.467368421052632,0.0167862210314964
-3.48100566121823,0.467368421052632,0.0131474205950973
-3.3696268562217,0.467368421052632,0.0101782990127017
-3.25824805122518,0.467368421052632,0.00778855486124996
-3.14686924622865,0.467368421052632,0.00589095344998819
-3.03549044123212,0.467368421052632,0.00440414215091217
-2.9241116362356,0.467368421052632,0.00325449864224538
-2.81273283123907,0.467368421052632,0.00237713524252704
-2.70135402624255,0.467368421052632,0.00171621113873259
-2.58997522124602,0.467368421052632,0.00122471368699873
-2.47859641624949,0.467368421052632,0.000863864159153649
-2.36721761125297,0.467368421052632,0.000602286834520709
-2.25583880625644,0.467368421052632,0.000415057545489682
-2.14446000125992,0.467368421052632,0.000282722444013109
-2.03308119626339,0.467368421052632,0.000190352808538017
-1.92170239126686,0.467368421052632,0.000126679202578275
-1.81032358627034,0.467368421052632,8.3329424479995e-05
-1.69894478127381,0.467368421052632,5.41799342032176e-05
-1.58756597627729,0.467368421052632,3.48197455960028e-05
-1.47618717128076,0.467368421052632,2.21187074029638e-05
-1.36480836628423,0.467368421052632,1.38880388586411e-05
-1.25342956128771,0.467368421052632,8.6192431394321e-06
-1.14205075629118,0.467368421052632,5.28742682716121e-06
-1.03067195129466,0.467368421052632,3.2060230324413e-06
-0.91929314629813,0.467368421052632,1.92148029628992e-06


==> files/curves/above/s010.csv <==
t,X,Y
-10.809173836859,0.51578947368421,1.43416562153592e-06
-10.7012537385299,0.51578947368421,2.39293008825413e-06
-10.5933336402009,0.51578947368421,3.94646033922027e-06
-10.4854135418719,0.51578947368421,6.43328074615223e-06
-10.3774934435429,0.51578947368421,1.03658350908287e-05
-10.2695733452138,0.51578947368421,1.65090892742397e-05
-10.1616532468848,0.51578947368421,2.59889639153912e-05
-10.0537331485558,0.51578947368421,4.04391339122056e-05
-9.94581305022676,0.51578947368421,6.21958997353937e-05
-9.83789295189773,0.51578947368421,9.45515588435338e-05
-9.7299728535687,0.51578947368421,0.000142076634610902
-9.62205275523968,0.51578947368421,0.000211020019525112
-9.51413265691065,0.51578947368421,0.000309793061032028
-9.40621255858163,0.51578947368421,0.000449538345015099
-9.2982924602526,0.51578947368421,0.000644775947548028
-9.19037236192358,0.51578947368421,0.00091410891358579
-9.08245226359455,0.51578947368421,0.00128095563572509
-8.97453216526552,0.51578947368421,0.00177426000628597
-8.8666120669365,0.51578947368421,0.00242911159539645
-8.75869196860747,0.51578947368421,0.00328718919334807
-8.65077187027845,0.51578947368421,0.00439692404463079
-8.54285177194942,0.51578947368421,0.00581326680529529
-8.43493167362039,0.51578947368421,0.00759693792224416
-8.32701157529137,0.51578947368421,0.00981304813053199
-8.21909147696234,0.51578947368421,0.0125289971306804
-8.11117137863332,0.51578947368421,0.0158115963958666
-8.00325128030429,0.51578947368421,0.0197234171380594
-7.89533118197527,0.51578947368421,0.0243184353608774
-7.78741108364624,0.51578947368421,0.0296371288244935
-7.67949098531721,0.51578947368421,0.0357012692298572
-7.57157088698819,0.51578947368421,0.0425087382029089
-7.46365078865916,0.51578947368421,0.0500287671882898
-7.35573069033014,0.51578947368421,0.0581980479233746
-7.24781059200111,0.51578947368421,0.0669181712505513
-7.13989049367209,0.51578947368421,0.0760548194462593
-7.03197039534306,0.51578947368421,0.0854390566963501
-6.92405029701403,0.51578947368421,0.094870934707801
-6.81613019868501,0.51578947368421,0.104125462529822
-6.70821010035598,0.51578947368421,0.112960794211386
-6.60029000202696,0.51578947368421,0.121128282764732
-6.49236990369793,0.51578947368421,0.128383855202592
-6.38444980536891,0.51578947368421,0.134500003274637
-6.27652970703988,0.51578947368421,0.139277578175951
-6.16860960871086,0.51578947368421,0.142556540479469
-6.06068951038183,0.51578947368421,0.144224857325458
-5.9527694120528,0.51578947368421,0.144224857325458
-5.84484931372378,0.51578947368421,0.142556540479469
-5.73692921539475,0.51578947368421,0.139277578175951
-5.62900911706573,0.51578947368421,0.134500003274637
-5.5210890187367,0.51578947368421,0.128383855202592
-5.41316892040768,0.51578947368421,0.121128282764732
-5.30524882207865,0.51578947368421,0.112960794211386
-5.19732872374962,0.51578947368421,0.104125462529822
-5.0894086254206,0.51578947368421,0.0948709347078009
-4.98148852709157,0.51578947368421,0.0854390566963501
-4.87356842876255,0.51578947368421,0.0760548194462593
-4.76564833043352,0.51578947368421,0.0669181712505513
-4.6577282321045,0.51578947368421,0.0581980479233746
-4.54980813377547,0.51578947368421,0.0500287671882898
-4.44188803544644,0.51578947368421,0.0425087382029089
-4.33396793711742,0.51578947368421,0.0357012692298571
-4.22604783878839,0.51578947368421,0.0296371288244935
-4.11812774045937,0.51578947368421,0.0243184353608774
-4.01020764213034,0.51578947368421,0.0197234171380594
-3.90228754380132,0.51578947368421,0.0158115963958666
-3.79436744547229,0.51578947368421,0.0125289971306804
-3.68644734714326,0.51578947368421,0.00981304813053197
-3.57852724881424,0.51578947368421,0.00759693792224412
-3.47060715048521,0.51578947368421,0.00581326680529529
-3.36268705215619,0.51578947368421,0.0043969240446308
-3.25476695382716,0.51578947368421,0.00328718919334807
-3.14684685549814,0.51578947368421,0.00242911159539645
-3.03892675716911,0.51578947368421,0.00177426000628597
-2.93100665884008,0.51578947368421,0.00128095563572508
-2.82308656051106,0.51578947368421,0.00091410891358579
-2.71516646218203,0.51578947368421,0.000644775947548028
-2.60724636385301,0.51578947368421,0.000449538345015096
-2.49932626552398,0.51578947368421,0.000309793061032028
-2.39140616719495,0.51578947368421,0.00021102001952511
-2.28348606886593,0.51578947368421,0.000142076634610902
-2.1755659705369,0.51578947368421,9.45515588435338e-05
-2.06764587220788,0.51578947368421,6.21958997353937e-05
-1.95972577387885,0.51578947368421,4.04391339122056e-05
-1.85180567554983,0.51578947368421,2.5988963915391e-05
-1.7438855772208,0.51578947368421,1.65090892742397e-05
-1.63596547889177,0.51578947368421,1.03658350908286e-05
-1.52804538056275,0.51578947368421,6.43328074615223e-06
-1.42012528223372,0.51578947368421,3.94646033922027e-06
-1.3122051839047,0.51578947368421,2.39293008825413e-06
-1.20428508557567,0.51578947368421,1.43416562153591e-06


==> files/curves/above/s011.csv <==
t,X,Y
-10.8585633838068,0.564210526315789,1.91037124411463e-06
-10.7525393518488,0.564210526315789,3.18748738718312e-06
-10.6465153198907,0.564210526315789,5.25685753086952e-06
-10.5404912879327,0.564210526315789,8.56941092312867e-06
-10.4344672559746,0.564210526315789,1.38077450619308e-05
-10.3284432240165,0.564210526315789,2.19908279367711e-05
-10.2224191920585,0.564210526315789,3.46184349859991e-05
-10.1163951601004,0.564210526315789,5.3866692523311e-05
-10.0103711281424,0.564210526315789,8.28476548120617e-05
-9.90434709618435,0.564210526315789,0.000125946805855976
-9.79832306422629,0.564210526315789,0.000189252282404159
-9.69229903226824,0.564210526315789,0.000281087882166324
-9.58627500031019,0.564210526315789,0.000412657887300373
-9.48025096835214,0.564210526315789,0.00059880470884807
-9.37422693639409,0.564210526315789,0.000858869722294251
-9.26820290443604,0.564210526315789,0.00121763299599455
-9.16217887247799,0.564210526315789,0.00170628885167048
-9.05615484051994,0.564210526315789,0.00236339181799757
-8.95013080856189,0.564210526315789,0.00323568273489993
-8.84410677660384,0.564210526315789,0.00437867957133937
-8.73808274464578,0.564210526315789,0.00585689486017886
-8.63205871268773,0.564210526315789,0.00774352527521116
-8.52603468072968,0.564210526315789,0.0101194531036356
-8.42001064877163,0.564210526315789,0.0130714086882132
-8.31398661681358,0.564210526315789,0.0166891713736754
-8.20796258485553,0.564210526315789,0.0210617369602412
-8.10193855289748,0.564210526315789,0.0262724530350087
-7.99591452093943,0.564210526315789,0.0323932179921643
-7.88989048898138,0.564210526315789,0.0394779499760973
-7.78386645702333,0.564210526315789,0.0475556498433371
-7.67784242506528,0.564210526315789,0.0566234958271177
-7.57181839310722,0.564210526315789,0.0666405028679049
-7.46579436114917,0.564210526315789,0.0775223415949357
-7.35977032919112,0.564210526315789,0.0891379267123164
-7.25374629723307,0.564210526315789,0.101308341146027
-7.14772226527502,0.564210526315789,0.113808555013463
-7.04169823331697,0.564210526315789,0.126372228455709
-6.93567420135892,0.564210526315789,0.138699663699983
-6.82965016940087,0.564210526315789,0.150468711377055
-6.72362613744282,0.564210526315789,0.161348162839738
-6.61760210548477,0.564210526315789,0.171012902209263
-6.51157807352672,0.564210526315789,0.179159878559923
-6.40555404156866,0.564210526315789,0.185523816985877
-6.29953000961061,0.564210526315789,0.189891537980658
-6.19350597765256,0.564210526315789,0.192113808882144
-6.08748194569451,0.564210526315789,0.192113808882144
-5.98145791373646,0.564210526315789,0.189891537980658
-5.87543388177841,0.564210526315789,0.185523816985877
-5.76940984982036,0.564210526315789,0.179159878559923
-5.66338581786231,0.564210526315789,0.171012902209263
-5.55736178590426,0.564210526315789,0.161348162839738
-5.45133775394621,0.564210526315789,0.150468711377056
-5.34531372198815,0.564210526315789,0.138699663699983
-5.2392896900301,0.564210526315789,0.126372228455709
-5.13326565807205,0.564210526315789,0.113808555013463
-5.027241626114,0.564210526315789,0.101308341146027
-4.92121759415595,0.564210526315789,0.0891379267123167
-4.8151935621979,0.564210526315789,0.0775223415949359
-4.70916953023985,0.564210526315789,0.0666405028679052
-4.6031454982818,0.564210526315789,0.0566234958271179
-4.49712146632375,0.564210526315789,0.0475556498433373
-4.3910974343657,0.564210526315789,0.0394779499760975
-4.28507340240765,0.564210526315789,0.0323932179921644
-4.17904937044959,0.564210526315789,0.0262724530350089
-4.07302533849154,0.564210526315789,0.0210617369602413
-3.96700130653349,0.564210526315789,0.0166891713736755
-3.86097727457544,0.564210526315789,0.0130714086882132
-3.75495324261739,0.564210526315789,0.0101194531036357
-3.64892921065934,0.564210526315789,0.00774352527521119
-3.54290517870129,0.564210526315789,0.00585689486017887
-3.43688114674324,0.564210526315789,0.00437867957133939
-3.33085711478519,0.564210526315789,0.00323568273489996
-3.22483308282714,0.564210526315789,0.00236339181799758
-3.11880905086909,0.564210526315789,0.00170628885167049
-3.01278501891103,0.564210526315789,0.00121763299599456
-2.90676098695298,0.564210526315789,0.000858869722294261
-2.80073695499493,0.564210526315789,0.000598804708848074
-2.69471292303688,0.564210526315789,0.000412657887300376
-2.58868889107883,0.564210526315789,0.000281087882166326
-2.48266485912078,0.564210526315789,0.00018925228240416
-2.37664082716273,0.564210526315789,0.000125946805855977
-2.27061679520468,0.564210526315789,8.28476548120623e-05
-2.16459276324663,0.564210526315789,5.38666925233117e-05
-2.05856873128858,0.564210526315789,3.46184349859994e-05
-1.95254469933053,0.564210526315789,2.19908279367714e-05
-1.84652066737247,0.564210526315789,1.38077450619309e-05
-1.74049663541442,0.564210526315789,8.56941092312881e-06
-1.63447260345637,0.564210526315789,5.25685753086957e-06
-1.52844857149832,0.564210526315789,3.18748738718317e-06
-1.42242453954027,0.564210526315789,1.91037124411464e-06


==> files/curves/above/s012.csv <==
t,X,Y
-11.0719695308764,0.612631578947368,1.87089807295573e-06
-10.9639919557566,0.612631578947368,3.12162571993454e-06
-10.8560143806368,0.612631578947368,5.14823736726875e-06
-10.748036805517,0.612631578947368,8.39234490774467e-06
-10.6400592303972,0.612631578947368,1.35224416237497e-05
-10.5320816552775,0.612631578947368,2.15364410118482e-05
-10.4241040801577,0.612631578947368,3.39031293020041e-05
-10.3161265050379,0.612631578947368,5.27536684551947e-05
-10.2081489299181,0.612631578947368,8.1135809709396e-05
-10.1001713547983,0.612631578947368,0.000123344421717403
-9.99219377967848,0.612631578947368,0.000185341844703336
-9.88421620455869,0.612631578947368,0.000275279885360662
-9.77623862943889,0.612631578947368,0.000404131316632152
-9.6682610543191,0.612631578947368,0.000586431867267704
-9.5602834791993,0.612631578947368,0.000841123270312331
-9.45230590407951,0.612631578947368,0.00119247357433361
-9.34432832895972,0.612631578947368,0.001671032546334
-9.23635075383992,0.612631578947368,0.00231455807951099
-9.12837317872013,0.612631578947368,0.00316882522811736
-9.02039560360033,0.612631578947368,0.00428820481743907
-8.91241802848054,0.612631578947368,0.00573587638589653
-8.80444045336074,0.612631578947368,0.00758352417620835
-8.69646287824095,0.612631578947368,0.00991035924000841
-8.58848530312116,0.612631578947368,0.0128013198486604
-8.48050772800136,0.612631578947368,0.0163443302752957
-8.37253015288157,0.612631578947368,0.0206265474385726
-8.26455257776177,0.612631578947368,0.0257295967506032
-8.15657500264198,0.612631578947368,0.0317238910002868
-8.04859742752219,0.612631578947368,0.0386622342448174
-7.94061985240239,0.612631578947368,0.0465730281086234
-7.8326422772826,0.612631578947368,0.05545350912988
-7.7246647021628,0.612631578947368,0.0652635391055344
-7.61668712704301,0.612631578947368,0.0759205311259792
-7.50870955192322,0.612631578947368,0.0872961084538468
-7.40073197680342,0.612631578947368,0.099215050900897
-7.29275440168363,0.612631578947368,0.111456978279237
-7.18477682656383,0.612631578947368,0.123761053994759
-7.07679925144404,0.612631578947368,0.135833772799573
-6.96882167632425,0.612631578947368,0.147359641756925
-6.86084410120445,0.612631578947368,0.158014295840028
-6.75286652608466,0.612631578947368,0.167479336898288
-6.64488895096486,0.612631578947368,0.17545797581563
-6.53691137584507,0.612631578947368,0.18169041894636
-6.42893380072528,0.612631578947368,0.185967891619548
-6.32095622560548,0.612631578947368,0.188144244702743
-6.21297865048569,0.612631578947368,0.188144244702743
-6.10500107536589,0.612631578947368,0.185967891619548
-5.9970235002461,0.612631578947368,0.18169041894636
-5.8890459251263,0.612631578947368,0.17545797581563
-5.78106835000651,0.612631578947368,0.167479336898288
-5.67309077488672,0.612631578947368,0.158014295840028
-5.56511319976692,0.612631578947368,0.147359641756925
-5.45713562464713,0.612631578947368,0.135833772799573
-5.34915804952733,0.612631578947368,0.123761053994759
-5.24118047440754,0.612631578947368,0.111456978279237
-5.13320289928775,0.612631578947368,0.099215050900897
-5.02522532416795,0.612631578947368,0.0872961084538468
-4.91724774904816,0.612631578947368,0.0759205311259791
-4.80927017392836,0.612631578947368,0.0652635391055344
-4.70129259880857,0.612631578947368,0.05545350912988
-4.59331502368877,0.612631578947368,0.0465730281086233
-4.48533744856898,0.612631578947368,0.0386622342448173
-4.37735987344919,0.612631578947368,0.0317238910002868
-4.26938229832939,0.612631578947368,0.0257295967506032
-4.1614047232096,0.612631578947368,0.0206265474385727
-4.0534271480898,0.612631578947368,0.0163443302752957
-3.94544957297001,0.612631578947368,0.0128013198486604
-3.83747199785022,0.612631578947368,0.00991035924000839
-3.72949442273042,0.612631578947368,0.00758352417620833
-3.62151684761063,0.612631578947368,0.00573587638589653
-3.51353927249083,0.612631578947368,0.00428820481743906
-3.40556169737104,0.612631578947368,0.00316882522811737
-3.29758412225125,0.612631578947368,0.00231455807951099
-3.18960654713145,0.612631578947368,0.001671032546334
-3.08162897201166,0.612631578947368,0.00119247357433361
-2.97365139689186,0.612631578947368,0.000841123270312331
-2.86567382177207,0.612631578947368,0.000586431867267704
-2.75769624665228,0.612631578947368,0.000404131316632152
-2.64971867153248,0.612631578947368,0.000275279885360662
-2.54174109641269,0.612631578947368,0.000185341844703336
-2.43376352129289,0.612631578947368,0.000123344421717403
-2.3257859461731,0.612631578947368,8.1135809709396e-05
-2.21780837105331,0.612631578947368,5.27536684551947e-05
-2.10983079593351,0.612631578947368,3.39031293020041e-05
-2.00185322081372,0.612631578947368,2.15364410118482e-05
-1.89387564569392,0.612631578947368,1.35224416237497e-05
-1.78589807057413,0.612631578947368,8.39234490774467e-06
-1.67792049545433,0.612631578947368,5.1482373672687e-06
-1.56994292033454,0.612631578947368,3.12162571993454e-06
-1.46196534521475,0.612631578947368,1.87089807295573e-06


==> files/curves/above/s013.csv <==
t,X,Y
-11.3801327426978,0.661052631578947,1.31620493834172e-06
-11.2719677116842,0.661052631578947,2.19611065275261e-06
-11.1638026806707,0.661052631578947,3.621862433077e-06
-11.0556376496572,0.661052631578947,5.9041408890809e-06
-10.9474726186436,0.661052631578947,9.51324110110316e-06
-10.8393075876301,0.661052631578947,1.51512102256416e-05
-10.7311425566166,0.661052631578947,2.38513614705036e-05
-10.6229775256031,0.661052631578947,3.71129993344177e-05
-10.5148124945895,0.661052631578947,5.70802626607808e-05
-10.406647463576,0.661052631578947,8.67746561547671e-05
-10.2984824325625,0.661052631578947,0.000130390775855841
-10.1903174015489,0.661052631578947,0.000193663540400911
-10.0821523705354,0.661052631578947,0.000284312460619211
-9.97398733952188,0.661052631578947,0.000412563640348021
-9.86582230850835,0.661052631578947,0.000591742873725988
-9.75765727749482,0.661052631578947,0.00083892309798592
-9.64949224648129,0.661052631578947,0.00117559653377579
-9.54132721546777,0.661052631578947,0.00162832642695399
-9.43316218445424,0.661052631578947,0.00222931621678388
-9.32499715344071,0.661052631578947,0.00301681659675729
-9.21683212242718,0.661052631578947,0.00403527532256609
-9.10866709141365,0.661052631578947,0.0053351233373126
-9.00050206040012,0.661052631578947,0.00697208680739727
-8.89233702938659,0.661052631578947,0.00900592108445531
-8.78417199837306,0.661052631578947,0.011498482217284
-8.67600696735953,0.661052631578947,0.0145110864092657
-8.567841936346,0.661052631578947,0.0181011583657163
-8.45967690533248,0.661052631578947,0.02231823454285
-8.35151187431895,0.661052631578947,0.0271994633892369
-8.24334684330542,0.661052631578947,0.0327648258749095
-8.13518181229189,0.661052631578947,0.0390123778629031
-8.02701678127836,0.661052631578947,0.045913881523569
-7.91885175026483,0.661052631578947,0.0534112357236391
-7.8106867192513,0.661052631578947,0.0614141254971976
-7.70252168823777,0.661052631578947,0.0697992808059708
-7.59435665722424,0.661052631578947,0.0784116608725854
-7.48619162621072,0.661052631578947,0.0870677632293085
-7.37802659519719,0.661052631578947,0.0955611025190342
-7.26986156418366,0.661052631578947,0.10366972471478
-7.16169653317013,0.661052631578947,0.11116543414076
-7.0535315021566,0.661052631578947,0.117824232908353
-6.94536647114307,0.661052631578947,0.123437325409785
-6.83720144012954,0.661052631578947,0.127821942907221
-6.72903640911601,0.661052631578947,0.130831209279053
-6.62087137810248,0.661052631578947,0.132362306412074
-6.51270634708895,0.661052631578947,0.132362306412074
-6.40454131607542,0.661052631578947,0.130831209279053
-6.2963762850619,0.661052631578947,0.127821942907221
-6.18821125404837,0.661052631578947,0.123437325409785
-6.08004622303484,0.661052631578947,0.117824232908353
-5.97188119202131,0.661052631578947,0.11116543414076
-5.86371616100778,0.661052631578947,0.10366972471478
-5.75555112999425,0.661052631578947,0.0955611025190342
-5.64738609898072,0.661052631578947,0.0870677632293086
-5.53922106796719,0.661052631578947,0.0784116608725854
-5.43105603695366,0.661052631578947,0.0697992808059708
-5.32289100594013,0.661052631578947,0.0614141254971975
-5.21472597492661,0.661052631578947,0.0534112357236391
-5.10656094391308,0.661052631578947,0.045913881523569
-4.99839591289955,0.661052631578947,0.0390123778629031
-4.89023088188602,0.661052631578947,0.0327648258749095
-4.78206585087249,0.661052631578947,0.0271994633892369
-4.67390081985896,0.661052631578947,0.0223182345428501
-4.56573578884543,0.661052631578947,0.0181011583657164
-4.4575707578319,0.661052631578947,0.0145110864092657
-4.34940572681837,0.661052631578947,0.011498482217284
-4.24124069580485,0.661052631578947,0.00900592108445529
-4.13307566479132,0.661052631578947,0.00697208680739727
-4.02491063377779,0.661052631578947,0.0053351233373126
-3.91674560276426,0.661052631578947,0.00403527532256609
-3.80858057175073,0.661052631578947,0.00301681659675729
-3.7004155407372,0.661052631578947,0.00222931621678388
-3.59225050972367,0.661052631578947,0.00162832642695399
-3.48408547871014,0.661052631578947,0.00117559653377579
-3.37592044769661,0.661052631578947,0.00083892309798592
-3.26775541668309,0.661052631578947,0.000591742873725988
-3.15959038566956,0.661052631578947,0.000412563640348021
-3.05142535465603,0.661052631578947,0.000284312460619211
-2.9432603236425,0.661052631578947,0.000193663540400911
-2.83509529262897,0.661052631578947,0.000130390775855841
-2.72693026161544,0.661052631578947,8.67746561547671e-05
-2.61876523060191,0.661052631578947,5.70802626607808e-05
-2.51060019958838,0.661052631578947,3.71129993344177e-05
-2.40243516857485,0.661052631578947,2.38513614705036e-05
-2.29427013756133,0.661052631578947,1.51512102256417e-05
-2.1861051065478,0.661052631578947,9.51324110110316e-06
-2.07794007553427,0.661052631578947,5.9041408890809e-06
-1.96977504452074,0.661052631578947,3.621862433077e-06
-1.86161001350721,0.661052631578947,2.19611065275261e-06
-1.75344498249368,0.661052631578947,1.31620493834173e-06


==> files/curves/above/s014.csv <==
t,X,Y
-10.9510197712482,0.709473684210526,1.37362666949846e-06
-10.8536734750261,0.709473684210526,2.29191980208743e-06
-10.756327178804,0.709473684210526,3.77987248520525e-06
-10.6589808825819,0.709473684210526,6.16171931092716e-06
-10.5616345863598,0.709473684210526,9.9282728009728e-06
-10.4642882901377,0.709473684210526,1.58122081408843e-05
-10.3669419939156,0.709473684210526,2.48919186255367e-05
-10.2695956976935,0.709473684210526,3.87321185218035e-05
-10.1722494014714,0.709473684210526,5.95704884617818e-05
-10.0749031052493,0.709473684210526,9.0560351552032e-05
-9.97755680902714,0.709473684210526,0.000136079300384511
-9.88021051280504,0.709473684210526,0.000202112449402707
-9.78286421658293,0.709473684210526,0.000296716086530807
-9.68551792036082,0.709473684210526,0.000430562447183496
-9.58817162413872,0.709473684210526,0.000617558686460907
-9.49082532791661,0.709473684210526,0.000875522578196359
-9.39347903169451,0.709473684210526,0.00122688397856863
-9.2961327354724,0.709473684210526,0.00169936500126732
-9.19878643925029,0.709473684210526,0.0023265740166405
-9.10144014302819,0.709473684210526,0.00314843047125501
-9.00409384680608,0.709473684210526,0.00421132123150163
-8.90674755058398,0.709473684210526,0.00556787737814547
-8.80940125436187,0.709473684210526,0.00727625622858196
-8.71205495813976,0.709473684210526,0.00939882006565952
-8.61470866191766,0.709473684210526,0.0120001235159585
-8.51736236569555,0.709473684210526,0.0151441578089482
-8.42001606947345,0.709473684210526,0.0188908529026562
-8.32266977325134,0.709473684210526,0.0232919063674119
-8.22532347702923,0.709473684210526,0.0283860873175076
-8.12797718080713,0.709473684210526,0.0341942484275682
-8.03063088458502,0.709473684210526,0.0407143607442704
-7.93328458836292,0.709473684210526,0.0479169545135019
-7.83593829214081,0.709473684210526,0.0557413938389369
-7.7385919959187,0.709473684210526,0.0640934236070871
-7.6412456996966,0.709473684210526,0.0728443959097203
-7.54389940347449,0.709473684210526,0.0818325060457175
-7.44655310725238,0.709473684210526,0.0908662459328235
-7.34920681103028,0.709473684210526,0.0997301219308615
-7.25186051480817,0.709473684210526,0.108192496882134
-7.15451421858607,0.709473684210526,0.116015219677347
-7.05716792236396,0.709473684210526,0.122964520130141
-6.95982162614185,0.709473684210526,0.128822493560968
-6.86247532991975,0.709473684210526,0.133398397627713
-6.76512903369764,0.709473684210526,0.13653894848234
-6.66778273747554,0.709473684210526,0.138136842392508
-6.57043644125343,0.709473684210526,0.138136842392508
-6.47309014503132,0.709473684210526,0.13653894848234
-6.37574384880922,0.709473684210526,0.133398397627713
-6.27839755258711,0.709473684210526,0.128822493560968
-6.181051256365,0.709473684210526,0.122964520130141
-6.0837049601429,0.709473684210526,0.116015219677346
-5.98635866392079,0.709473684210526,0.108192496882133
-5.88901236769869,0.709473684210526,0.0997301219308614
-5.79166607147658,0.709473684210526,0.0908662459328235
-5.69431977525447,0.709473684210526,0.0818325060457175
-5.59697347903237,0.709473684210526,0.0728443959097203
-5.49962718281026,0.709473684210526,0.0640934236070871
-5.40228088658816,0.709473684210526,0.0557413938389368
-5.30493459036605,0.709473684210526,0.0479169545135019
-5.20758829414394,0.709473684210526,0.0407143607442704
-5.11024199792184,0.709473684210526,0.0341942484275681
-5.01289570169973,0.709473684210526,0.0283860873175075
-4.91554940547763,0.709473684210526,0.0232919063674119
-4.81820310925552,0.709473684210526,0.0188908529026562
-4.72085681303341,0.709473684210526,0.0151441578089482
-4.62351051681131,0.709473684210526,0.0120001235159584
-4.5261642205892,0.709473684210526,0.00939882006565948
-4.42881792436709,0.709473684210526,0.00727625622858194
-4.33147162814499,0.709473684210526,0.00556787737814545
-4.23412533192288,0.709473684210526,0.00421132123150162
-4.13677903570078,0.709473684210526,0.00314843047125501
-4.03943273947867,0.709473684210526,0.0023265740166405
-3.94208644325656,0.709473684210526,0.00169936500126732
-3.84474014703446,0.709473684210526,0.00122688397856863
-3.74739385081235,0.709473684210526,0.000875522578196359
-3.65004755459024,0.709473684210526,0.000617558686460907
-3.55270125836814,0.709473684210526,0.000430562447183493
-3.45535496214603,0.709473684210526,0.000296716086530806
-3.35800866592393,0.709473684210526,0.000202112449402706
-3.26066236970182,0.709473684210526,0.00013607930038451
-3.16331607347971,0.709473684210526,9.0560351552032e-05
-3.06596977725761,0.709473684210526,5.95704884617818e-05
-2.9686234810355,0.709473684210526,3.87321185218035e-05
-2.8712771848134,0.709473684210526,2.48919186255367e-05
-2.77393088859129,0.709473684210526,1.58122081408843e-05
-2.67658459236918,0.709473684210526,9.92827280097273e-06
-2.57923829614708,0.709473684210526,6.1617193109271e-06
-2.48189199992497,0.709473684210526,3.77987248520525e-06
-2.38454570370287,0.709473684210526,2.29191980208743e-06
-2.28719940748076,0.709473684210526,1.37362666949846e-06


==> files/curves/above/s015.csv <==
t,X,Y
-10.5638076171917,0.757894736842105,2.14179210851408e-06
-10.477844983946,0.757894736842105,3.5736170929546e-06
-10.3918823507003,0.757894736842105,5.89366910221538e-06
-10.3059197174546,0.757894736842105,9.60750259736958e-06
-10.2199570842089,0.757894736842105,1.54804043984255e-05
-10.1339944509633,0.757894736842105,2.46547794727177e-05
-10.0480318177176,0.757894736842105,3.88120848712229e-05
-9.96206918447186,0.757894736842105,6.03920611313697e-05
-9.87610655122616,0.757894736842105,9.28837543132136e-05
-9.79014391798046,0.757894736842105,0.000141203902490639
-9.70418128473476,0.757894736842105,0.000212178154492353
-9.61821865148907,0.757894736842105,0.000315138646311535
-9.53225601824337,0.757894736842105,0.000462646938001646
-9.44629338499767,0.757894736842105,0.000671343438560946
-9.36033075175197,0.757894736842105,0.000962912522431757
-9.27436811850627,0.757894736842105,0.00136513609588807
-9.18840548526058,0.757894736842105,0.00191298733615888
-9.10244285201488,0.757894736842105,0.00264969123708722
-9.01648021876918,0.757894736842105,0.00362765078704677
-8.93051758552348,0.757894736842105,0.00490910935793156
-8.84455495227778,0.757894736842105,0.00656639447990719
-8.75859231903209,0.757894736842105,0.00868156981404575
-8.67262968578639,0.757894736842105,0.0113453156639666
-8.58666705254069,0.757894736842105,0.0146548688176848
-8.50070441929499,0.757894736842105,0.0187108844188779
-8.4147417860493,0.757894736842105,0.023613139148747
-8.3287791528036,0.757894736842105,0.0294550772552939
-8.2428165195579,0.757894736842105,0.0363173068474174
-8.1568538863122,0.757894736842105,0.0442602776709537
-8.0708912530665,0.757894736842105,0.0533165037232975
-7.98492861982081,0.757894736842105,0.0634828214110846
-7.89896598657511,0.757894736842105,0.0747132807770237
-7.81300335332941,0.757894736842105,0.0869133368569502
-7.72704072008371,0.757894736842105,0.099936024785709
-7.64107808683802,0.757894736842105,0.113580753616177
-7.55511545359232,0.757894736842105,0.127595233523416
-7.46915282034662,0.757894736842105,0.141680860448261
-7.38319018710092,0.757894736842105,0.155501631466326
-7.29722755385522,0.757894736842105,0.168696372288109
-7.21126492060953,0.757894736842105,0.180893751912369
-7.12530228736383,0.757894736842105,0.191729270179441
-7.03933965411813,0.757894736842105,0.200863164813717
-6.95337702087243,0.757894736842105,0.20799802571668
-6.86741438762673,0.757894736842105,0.21289484898474
-6.78145175438104,0.757894736842105,0.215386324028895
-6.69548912113534,0.757894736842105,0.215386324028895
-6.60952648788964,0.757894736842105,0.21289484898474
-6.52356385464394,0.757894736842105,0.20799802571668
-6.43760122139825,0.757894736842105,0.200863164813717
-6.35163858815255,0.757894736842105,0.191729270179441
-6.26567595490685,0.757894736842105,0.180893751912369
-6.17971332166115,0.757894736842105,0.168696372288109
-6.09375068841545,0.757894736842105,0.155501631466326
-6.00778805516976,0.757894736842105,0.141680860448261
-5.92182542192406,0.757894736842105,0.127595233523416
-5.83586278867836,0.757894736842105,0.113580753616177
-5.74990015543266,0.757894736842105,0.099936024785709
-5.66393752218696,0.757894736842105,0.0869133368569502
-5.57797488894127,0.757894736842105,0.0747132807770237
-5.49201225569557,0.757894736842105,0.0634828214110846
-5.40604962244987,0.757894736842105,0.0533165037232975
-5.32008698920417,0.757894736842105,0.0442602776709538
-5.23412435595848,0.757894736842105,0.0363173068474175
-5.14816172271278,0.757894736842105,0.029455077255294
-5.06219908946708,0.757894736842105,0.0236131391487471
-4.97623645622138,0.757894736842105,0.018710884418878
-4.89027382297568,0.757894736842105,0.0146548688176849
-4.80431118972999,0.757894736842105,0.0113453156639666
-4.71834855648429,0.757894736842105,0.00868156981404575
-4.63238592323859,0.757894736842105,0.00656639447990719
-4.54642328999289,0.757894736842105,0.00490910935793156
-4.46046065674719,0.757894736842105,0.00362765078704677
-4.3744980235015,0.757894736842105,0.00264969123708722
-4.2885353902558,0.757894736842105,0.00191298733615888
-4.2025727570101,0.757894736842105,0.00136513609588807
-4.1166101237644,0.757894736842105,0.00096291252243176
-4.03064749051871,0.757894736842105,0.000671343438560949
-3.94468485727301,0.757894736842105,0.000462646938001647
-3.85872222402731,0.757894736842105,0.000315138646311537
-3.77275959078161,0.757894736842105,0.000212178154492354
-3.68679695753591,0.757894736842105,0.00014120390249064
-3.60083432429022,0.757894736842105,9.28837543132141e-05
-3.51487169104452,0.757894736842105,6.03920611313703e-05
-3.42890905779882,0.757894736842105,3.88120848712229e-05
-3.34294642455312,0.757894736842105,2.46547794727177e-05
-3.25698379130742,0.757894736842105,1.54804043984255e-05
-3.17102115806173,0.757894736842105,9.60750259736958e-06
-3.08505852481603,0.757894736842105,5.89366910221538e-06
-2.99909589157033,0.757894736842105,3.5736170929546e-06
-2.91313325832463,0.757894736842105,2.14179210851408e-06


==> files/curves/above/s016.csv <==
t,X,Y
-11.9941242325938,0.806315789473684,1.65170851456886e-06
-11.8785757056482,0.806315789473684,2.75590415931495e-06
-11.7630271787025,0.806315789473684,4.54508325036932e-06
-11.6474786517568,0.806315789473684,7.40911957828951e-06
-11.5319301248112,0.806315789473684,1.19381874889751e-05
-11.4163815978655,0.806315789473684,1.90132875259108e-05
-11.3008330709199,0.806315789473684,2.99311267396737e-05
-11.1852845439742,0.806315789473684,4.65731856917945e-05
-11.0697360170285,0.806315789473684,7.16301490020401e-05
-10.9541874900829,0.806315789473684,0.000108893709668184
-10.8386389631372,0.806315789473684,0.000163627675621452
-10.7230904361916,0.806315789473684,0.000243028809058217
-10.6075419092459,0.806315789473684,0.000356784341346127
-10.4919933823002,0.806315789473684,0.000517727033012716
-10.3764448553546,0.806315789473684,0.000742579452862449
-10.2608963284089,0.806315789473684,0.00105276646793135
-10.1453478014633,0.806315789473684,0.00147525871387589
-10.0297992745176,0.806315789473684,0.00204339046720633
-9.91425074757195,0.806315789473684,0.0027975738957244
-9.79870222062629,0.806315789473684,0.00378580988005908
-9.68315369368063,0.806315789473684,0.00506387600802447
-9.56760516673497,0.806315789473684,0.00669505818266907
-9.45205663978931,0.806315789473684,0.00874928729457582
-9.33650811284365,0.806315789473684,0.0113015504678709
-9.22095958589799,0.806315789473684,0.0144294709962375
-9.10541105895233,0.806315789473684,0.0182099947201427
-8.98986253200667,0.806315789473684,0.022715184030445
-8.87431400506101,0.806315789473684,0.028007202336601
-8.75876547811535,0.806315789473684,0.034132667309627
-8.64321695116969,0.806315789473684,0.0411166531134099
-8.52766842422403,0.806315789473684,0.0489567200461335
-8.41211989727837,0.806315789473684,0.057617432392352
-8.29657137033271,0.806315789473684,0.0670258789102599
-8.18102284338705,0.806315789473684,0.0770687231475687
-8.06547431644139,0.806315789473684,0.0875912732581405
-7.94992578949573,0.806315789473684,0.098398968224437
-7.83437726255007,0.806315789473684,0.109261530390168
-7.71882873560441,0.806315789473684,0.119919840819877
-7.60328020865875,0.806315789473684,0.130095368909757
-7.48773168171309,0.806315789473684,0.139501751396989
-7.37218315476743,0.806315789473684,0.147857892831232
-7.25663462782177,0.806315789473684,0.154901775138313
-7.14108610087611,0.806315789473684,0.160404041421227
-7.02553757393045,0.806315789473684,0.164180376507178
-6.90998904698479,0.806315789473684,0.166101753716435
-6.79444052003913,0.806315789473684,0.166101753716435
-6.67889199309347,0.806315789473684,0.164180376507178
-6.56334346614781,0.806315789473684,0.160404041421227
-6.44779493920215,0.806315789473684,0.154901775138313
-6.33224641225649,0.806315789473684,0.147857892831232
-6.21669788531083,0.806315789473684,0.139501751396989
-6.10114935836517,0.806315789473684,0.130095368909757
-5.98560083141951,0.806315789473684,0.119919840819877
-5.87005230447385,0.806315789473684,0.109261530390168
-5.75450377752819,0.806315789473684,0.098398968224437
-5.63895525058253,0.806315789473684,0.0875912732581405
-5.52340672363687,0.806315789473684,0.0770687231475687
-5.40785819669121,0.806315789473684,0.06702587891026
-5.29230966974555,0.806315789473684,0.0576174323923521
-5.17676114279989,0.806315789473684,0.0489567200461336
-5.06121261585423,0.806315789473684,0.0411166531134099
-4.94566408890857,0.806315789473684,0.0341326673096271
-4.83011556196291,0.806315789473684,0.028007202336601
-4.71456703501725,0.806315789473684,0.0227151840304451
-4.59901850807159,0.806315789473684,0.0182099947201427
-4.48346998112593,0.806315789473684,0.0144294709962376
-4.36792145418027,0.806315789473684,0.0113015504678709
-4.25237292723461,0.806315789473684,0.00874928729457584
-4.13682440028895,0.806315789473684,0.00669505818266907
-4.02127587334329,0.806315789473684,0.00506387600802446
-3.90572734639763,0.806315789473684,0.00378580988005908
-3.79017881945197,0.806315789473684,0.00279757389572441
-3.67463029250631,0.806315789473684,0.00204339046720633
-3.55908176556065,0.806315789473684,0.00147525871387589
-3.44353323861499,0.806315789473684,0.00105276646793135
-3.32798471166933,0.806315789473684,0.000742579452862454
-3.21243618472367,0.806315789473684,0.000517727033012716
-3.09688765777801,0.806315789473684,0.000356784341346127
-2.98133913083235,0.806315789473684,0.000243028809058217
-2.86579060388669,0.806315789473684,0.000163627675621452
-2.75024207694103,0.806315789473684,0.000108893709668184
-2.63469354999537,0.806315789473684,7.16301490020401e-05
-2.51914502304971,0.806315789473684,4.65731856917947e-05
-2.40359649610405,0.806315789473684,2.99311267396737e-05
-2.28804796915839,0.806315789473684,1.9013287525911e-05
-2.17249944221273,0.806315789473684,1.19381874889751e-05
-2.05695091526707,0.806315789473684,7.40911957828956e-06
-1.94140238832141,0.806315789473684,4.54508325036932e-06
-1.82585386137575,0.806315789473684,2.75590415931498e-06
-1.71030533443009,0.806315789473684,1.65170851456885e-06


==> files/curves/above/s017.csv <==
t,X,Y
-11.7361744014661,0.854736842105263,1.39571612094054e-06
-11.629616575137,0.854736842105263,2.3287764330058e-06
-11.5230587488079,0.854736842105263,3.84065705758812e-06
-11.4165009224789,0.854736842105263,6.26080664123363e-06
-11.3099430961498,0.854736842105263,1.00879305193402e-05
-11.2033852698207,0.854736842105263,1.6066486112968e-05
-11.0968274434917,0.854736842105263,2.52922084859395e-05
-10.9902696171626,0.854736842105263,3.93549742586165e-05
-10.8837117908335,0.854736842105263,6.05284484675654e-05
-10.7771539645045,0.854736842105263,9.20166631777492e-05
-10.6705961381754,0.854736842105263,0.000138267607560588
-10.5640383118463,0.854736842105263,0.000205362643386309
-10.4574804855173,0.854736842105263,0.000301487612689291
-10.3509226591882,0.854736842105263,0.000437486372352559
-10.2443648328591,0.854736842105263,0.000627489720067146
-10.1378070065301,0.854736842105263,0.000889601959375363
-10.031249180201,0.854736842105263,0.00124661364360167
-9.92469135387196,0.854736842105263,0.00172669268899456
-9.81813352754289,0.854736842105263,0.00236398792604409
-9.71157570121383,0.854736842105263,0.00319906075061536
-9.60501787488476,0.854736842105263,0.00427904398173345
-9.4984600485557,0.854736842105263,0.00565741506674091
-9.39190222222663,0.854736842105263,0.0073932665576694
-9.28534439589757,0.854736842105263,0.00954996359254588
-9.1787865695685,0.854736842105263,0.0121930989084655
-9.07222874323944,0.854736842105263,0.0153876927853578
-8.96567091691037,0.854736842105263,0.019194638921928
-8.85911309058131,0.854736842105263,0.0236664662431925
-8.75255526425225,0.854736842105263,0.0288425673141135
-8.64599743792318,0.854736842105263,0.0347441301436204
-8.53943961159412,0.854736842105263,0.0413690931505536
-8.43288178526505,0.854736842105263,0.0486875126742316
-8.32632395893599,0.854736842105263,0.056637777725374
-8.21976613260692,0.854736842105263,0.065124117462967
-8.11320830627786,0.854736842105263,0.0740158151766908
-8.00665047994879,0.854736842105263,0.0831484641650659
-7.90009265361973,0.854736842105263,0.0923274766819246
-7.79353482729067,0.854736842105263,0.10133389370861
-7.6869770009616,0.854736842105263,0.109932353103145
-7.58041917463254,0.854736842105263,0.117880874020342
-7.47386134830347,0.854736842105263,0.124941926988079
-7.36730352197441,0.854736842105263,0.130894103176119
-7.26074569564534,0.854736842105263,0.135543592892394
-7.15418786931628,0.854736842105263,0.138734647313343
-7.04763004298721,0.854736842105263,0.140358237142732
-6.94107221665815,0.854736842105263,0.140358237142732
-6.83451439032909,0.854736842105263,0.138734647313343
-6.72795656400002,0.854736842105263,0.135543592892394
-6.62139873767096,0.854736842105263,0.130894103176119
-6.51484091134189,0.854736842105263,0.124941926988079
-6.40828308501283,0.854736842105263,0.117880874020342
-6.30172525868376,0.854736842105263,0.109932353103145
-6.1951674323547,0.854736842105263,0.10133389370861
-6.08860960602563,0.854736842105263,0.0923274766819246
-5.98205177969657,0.854736842105263,0.0831484641650659
-5.8754939533675,0.854736842105263,0.0740158151766908
-5.76893612703844,0.854736842105263,0.0651241174629671
-5.66237830070938,0.854736842105263,0.056637777725374
-5.55582047438031,0.854736842105263,0.0486875126742317
-5.44926264805125,0.854736842105263,0.0413690931505537
-5.34270482172218,0.854736842105263,0.0347441301436204
-5.23614699539312,0.854736842105263,0.0288425673141135
-5.12958916906405,0.854736842105263,0.0236664662431925
-5.02303134273499,0.854736842105263,0.019194638921928
-4.91647351640592,0.854736842105263,0.0153876927853578
-4.80991569007686,0.854736842105263,0.0121930989084655
-4.7033578637478,0.854736842105263,0.00954996359254588
-4.59680003741873,0.854736842105263,0.00739326655766942
-4.49024221108967,0.854736842105263,0.00565741506674092
-4.3836843847606,0.854736842105263,0.00427904398173346
-4.27712655843154,0.854736842105263,0.00319906075061537
-4.17056873210247,0.854736842105263,0.00236398792604409
-4.06401090577341,0.854736842105263,0.00172669268899456
-3.95745307944434,0.854736842105263,0.00124661364360167
-3.85089525311528,0.854736842105263,0.000889601959375363
-3.74433742678622,0.854736842105263,0.000627489720067146
-3.63777960045715,0.854736842105263,0.000437486372352561
-3.53122177412809,0.854736842105263,0.000301487612689293
-3.42466394779902,0.854736842105263,0.000205362643386309
-3.31810612146996,0.854736842105263,0.000138267607560588
-3.21154829514089,0.854736842105263,9.20166631777492e-05
-3.10499046881183,0.854736842105263,6.05284484675654e-05
-2.99843264248276,0.854736842105263,3.93549742586165e-05
-2.8918748161537,0.854736842105263,2.52922084859395e-05
-2.78531698982463,0.854736842105263,1.6066486112968e-05
-2.67875916349557,0.854736842105263,1.00879305193402e-05
-2.57220133716651,0.854736842105263,6.26080664123367e-06
-2.46564351083744,0.854736842105263,3.84065705758812e-06
-2.35908568450838,0.854736842105263,2.3287764330058e-06
-2.25252785817931,0.854736842105263,1.39571612094054e-06


==> files/curves/above/s018.csv <==
t,X,Y
-11.7562765906313,0.903157894736842,1.48566162376706e-06
-11.6475551182058,0.903157894736842,2.47885205661909e-06
-11.5388336457803,0.903157894736842,4.08816428706412e-06
-11.4301121733548,0.903157894736842,6.66427794388357e-06
-11.3213907009293,0.903157894736842,1.07380369195081e-05
-11.2126692285038,0.903157894736842,1.7101874434708e-05
-11.1039477560783,0.903157894736842,2.69221390826629e-05
-10.9952262836528,0.903157894736842,4.18911654620472e-05
-10.8865048112273,0.903157894736842,6.44291426352703e-05
-10.7777833388019,0.903157894736842,9.79465832480021e-05
-10.6690618663764,0.903157894736842,0.000147178122600192
-10.5603403939509,0.903157894736842,0.0002185970296229
-10.4516189215254,0.903157894736842,0.000320916674596975
-10.3428974490999,0.903157894736842,0.000465679735709634
-10.2341759766744,0.903157894736842,0.000667927655506249
-10.1254545042489,0.903157894736842,0.000946931450918064
-10.0167330318234,0.903157894736842,0.00132695038924919
-9.90801155939793,0.903157894736842,0.00183796763940054
-9.79929008697244,0.903157894736842,0.0025163327184368
-9.69056861454695,0.903157894736842,0.0034052209600373
-9.58184714212146,0.903157894736842,0.00455480260970893
-9.47312566969597,0.903157894736842,0.00602200141438117
-9.36440419727048,0.903157894736842,0.00786971808537116
-9.25568272484498,0.903157894736842,0.0101654012624409
-9.14696125241949,0.903157894736842,0.012978870739772
-9.038239779994,0.903157894736842,0.016379336962962
-8.92951830756851,0.903157894736842,0.0204316178630632
-8.82079683514302,0.903157894736842,0.0251916275381243
-8.71207536271753,0.903157894736842,0.0307012971668055
-8.60335389029204,0.903157894736842,0.0369831801976759
-8.49463241786655,0.903157894736842,0.0440350821930792
-8.38591094544106,0.903157894736842,0.0518251298036414
-8.27718947301557,0.903157894736842,0.0602877415826751
-8.16846800059008,0.903157894736842,0.0693209748349322
-8.05974652816458,0.903157894736842,0.0787856889449295
-7.95102505573909,0.903157894736842,0.0885068821888829
-7.8423035833136,0.903157894736842,0.0982774268116568
-7.73358211088811,0.903157894736842,0.107864253203811
-7.62486063846262,0.903157894736842,0.117016831550024
-7.51613916603713,0.903157894736842,0.125477586796178
-7.40741769361164,0.903157894736842,0.132993682125423
-7.29869622118615,0.903157894736842,0.13932944024113
-7.18997474876066,0.903157894736842,0.144278561583164
-7.08125327633517,0.903157894736842,0.147675260253781
-6.97253180390967,0.903157894736842,0.149403480674876
-6.86381033148418,0.903157894736842,0.149403480674876
-6.75508885905869,0.903157894736842,0.147675260253781
-6.6463673866332,0.903157894736842,0.144278561583164
-6.53764591420771,0.903157894736842,0.13932944024113
-6.42892444178222,0.903157894736842,0.132993682125423
-6.32020296935673,0.903157894736842,0.125477586796178
-6.21148149693124,0.903157894736842,0.117016831550024
-6.10276002450575,0.903157894736842,0.107864253203811
-5.99403855208026,0.903157894736842,0.0982774268116568
-5.88531707965477,0.903157894736842,0.0885068821888829
-5.77659560722928,0.903157894736842,0.0787856889449295
-5.66787413480378,0.903157894736842,0.0693209748349322
-5.55915266237829,0.903157894736842,0.060287741582675
-5.4504311899528,0.903157894736842,0.0518251298036414
-5.34170971752731,0.903157894736842,0.0440350821930792
-5.23298824510182,0.903157894736842,0.0369831801976759
-5.12426677267633,0.903157894736842,0.0307012971668055
-5.01554530025084,0.903157894736842,0.0251916275381243
-4.90682382782535,0.903157894736842,0.0204316178630632
-4.79810235539986,0.903157894736842,0.016379336962962
-4.68938088297437,0.903157894736842,0.012978870739772
-4.58065941054887,0.903157894736842,0.0101654012624408
-4.47193793812338,0.903157894736842,0.00786971808537114
-4.36321646569789,0.903157894736842,0.00602200141438117
-4.2544949932724,0.903157894736842,0.00455480260970892
-4.14577352084691,0.903157894736842,0.0034052209600373
-4.03705204842142,0.903157894736842,0.00251633271843681
-3.92833057599593,0.903157894736842,0.00183796763940054
-3.81960910357044,0.903157894736842,0.00132695038924919
-3.71088763114495,0.903157894736842,0.000946931450918064
-3.60216615871946,0.903157894736842,0.000667927655506249
-3.49344468629396,0.903157894736842,0.000465679735709631
-3.38472321386847,0.903157894736842,0.000320916674596975
-3.27600174144298,0.903157894736842,0.0002185970296229
-3.16728026901749,0.903157894736842,0.000147178122600192
-3.058558796592,0.903157894736842,9.79465832480021e-05
-2.94983732416651,0.903157894736842,6.44291426352703e-05
-2.84111585174102,0.903157894736842,4.18911654620472e-05
-2.73239437931553,0.903157894736842,2.69221390826627e-05
-2.62367290689004,0.903157894736842,1.7101874434708e-05
-2.51495143446455,0.903157894736842,1.07380369195081e-05
-2.40622996203906,0.903157894736842,6.66427794388357e-06
-2.29750848961356,0.903157894736842,4.08816428706412e-06
-2.18878701718807,0.903157894736842,2.47885205661907e-06
-2.08006554476258,0.903157894736842,1.48566162376706e-06


==> files/curves/above/s019.csv <==
t,X,Y
-11.9653369071984,0.951578947368421,1.48227815212465e-06
-11.8521862279599,0.951578947368421,2.47320667579676e-06
-11.7390355487214,0.951578947368421,4.0788538305554e-06
-11.6258848694829,0.951578947368421,6.64910060129121e-06
-11.5127341902445,0.951578947368421,1.07135819273141e-05
-11.399583511006,0.951578947368421,1.70629263281836e-05
-11.2864328317675,0.951578947368421,2.68608261344908e-05
-11.173282152529,0.951578947368421,4.17957617926378e-05
-11.0601314732906,0.951578947368421,6.42824105843348e-05
-10.9469807940521,0.951578947368421,9.77235179943884e-05
-10.8338301148136,0.951578947368421,0.000146842936581899
-10.7206794355751,0.951578947368421,0.000218099192942589
-10.6075287563367,0.951578947368421,0.000320185813376152
-10.4943780770982,0.951578947368421,0.000464619188573588
-10.3812273978597,0.951578947368421,0.000666406505437196
-10.2680767186212,0.951578947368421,0.000944774892748804
-10.1549260393828,0.951578947368421,0.00132392836933491
-10.0417753601443,0.951578947368421,0.00183378181990564
-9.92862468090582,0.951578947368421,0.00251060197850283
-9.81547400166734,0.951578947368421,0.00339746585054932
-9.70232332242887,0.951578947368421,0.00454442942296157
-9.58917264319039,0.951578947368421,0.00600828680353698
-9.47602196395191,0.951578947368421,0.00785179545241784
-9.36287128471344,0.951578947368421,0.0101422504006598
-9.24972060547496,0.951578947368421,0.0129493124336301
-9.13656992623649,0.951578947368421,0.0163420343758526
-9.02341924699801,0.951578947368421,0.0203850865408951
-8.91026856775954,0.951578947368421,0.0251342556870663
-8.79711788852106,0.951578947368421,0.03063137749823
-8.68396720928259,0.951578947368421,0.0368989540593391
-8.57081653004411,0.951578947368421,0.0439347959303878
-8.45766585080564,0.951578947368421,0.0517071023509229
-8.34451517156716,0.951578947368421,0.060150441230585
-8.23136449232869,0.951578947368421,0.0691631020401948
-8.11821381309021,0.951578947368421,0.0786062610455286
-8.00506313385173,0.951578947368421,0.0883053150747746
-7.89191245461326,0.951578947368421,0.0980536080891518
-7.77876177537478,0.951578947368421,0.107618601276006
-7.66561109613631,0.951578947368421,0.116750335380977
-7.55246041689783,0.951578947368421,0.12519182195586
-7.43930973765936,0.951578947368421,0.132690799998771
-7.32615905842088,0.951578947368421,0.139012128948661
-7.21300837918241,0.951578947368421,0.143949979075603
-7.09985769994393,0.951578947368421,0.147338942045542
-6.98670702070546,0.951578947368421,0.149063226587368
-6.87355634146698,0.951578947368421,0.149063226587368
-6.76040566222851,0.951578947368421,0.147338942045542
-6.64725498299003,0.951578947368421,0.143949979075603
-6.53410430375155,0.951578947368421,0.139012128948661
-6.42095362451308,0.951578947368421,0.132690799998771
-6.3078029452746,0.951578947368421,0.12519182195586
-6.19465226603613,0.951578947368421,0.116750335380977
-6.08150158679765,0.951578947368421,0.107618601276006
-5.96835090755918,0.951578947368421,0.0980536080891519
-5.8552002283207,0.951578947368421,0.0883053150747746
-5.74204954908223,0.951578947368421,0.0786062610455287
-5.62889886984375,0.951578947368421,0.0691631020401949
-5.51574819060528,0.951578947368421,0.060150441230585
-5.4025975113668,0.951578947368421,0.051707102350923
-5.28944683212832,0.951578947368421,0.0439347959303879
-5.17629615288985,0.951578947368421,0.0368989540593391
-5.06314547365137,0.951578947368421,0.0306313774982301
-4.9499947944129,0.951578947368421,0.0251342556870663
-4.83684411517442,0.951578947368421,0.0203850865408952
-4.72369343593595,0.951578947368421,0.0163420343758526
-4.61054275669747,0.951578947368421,0.0129493124336302
-4.497392077459,0.951578947368421,0.0101422504006598
-4.38424139822052,0.951578947368421,0.00785179545241785
-4.27109071898205,0.951578947368421,0.006008286803537
-4.15794003974357,0.951578947368421,0.00454442942296158
-4.04478936050509,0.951578947368421,0.00339746585054931
-3.93163868126662,0.951578947368421,0.00251060197850283
-3.81848800202815,0.951578947368421,0.00183378181990565
-3.70533732278967,0.951578947368421,0.00132392836933491
-3.59218664355119,0.951578947368421,0.00094477489274881
-3.47903596431272,0.951578947368421,0.000666406505437196
-3.36588528507424,0.951578947368421,0.000464619188573588
-3.25273460583577,0.951578947368421,0.000320185813376154
-3.13958392659729,0.951578947368421,0.000218099192942589
-3.02643324735882,0.951578947368421,0.000146842936581899
-2.91328256812034,0.951578947368421,9.77235179943884e-05
-2.80013188888187,0.951578947368421,6.42824105843352e-05
-2.68698120964339,0.951578947368421,4.17957617926378e-05
-2.57383053040492,0.951578947368421,2.6860826134491e-05
-2.46067985116644,0.951578947368421,1.70629263281836e-05
-2.34752917192796,0.951578947368421,1.07135819273141e-05
-2.23437849268949,0.951578947368421,6.64910060129121e-06
-2.12122781345101,0.951578947368421,4.0788538305554e-06
-2.00807713421254,0.951578947368421,2.47320667579676e-06
-1.89492645497406,0.951578947368421,1.48227815212465e-06


==> files/curves/above/s020.csv <==
t,X,Y
-10.6469583686514,1,1.41841692101264e-06
-10.5656041930329,1,2.36665310966313e-06
-10.4842500174144,1,3.90312390647071e-06
-10.4028958417958,1,6.36263631685344e-06
-10.3215416661773,1,1.02520069317459e-05
-10.2401874905588,1,1.63278014933949e-05
-10.1588333149403,1,2.57035767861308e-05
-10.0774791393217,1,3.9995068178206e-05
-9.99612496370321,1,6.15129210166181e-05
-9.91477078808468,1,9.35132797480964e-05
-9.83341661246616,1,0.000140516478422355
-9.75206243684763,1,0.000208702789881608
-9.67070826122911,1,0.000306391195815682
-9.58935408561058,1,0.000444601924379252
-9.50799990999205,1,0.000637695605396421
-9.42664573437353,1,0.00090407100212735
-9.345291558755,1,0.00126688934771225
-9.26393738313648,1,0.00175477669900972
-9.18258320751795,1,0.00240243730445051
-9.10122903189943,1,0.00325109227581497
-9.0198748562809,1,0.00434864102978044
-8.93852068066238,1,0.00574943080434551
-8.85716650504385,1,0.00751351526977305
-8.77581232942533,1,0.0097052901743325
-8.6944581538068,1,0.0123914150964263
-8.61310397818828,1,0.0156379678464898
-8.53174980256975,1,0.0195068325364355
-8.45039562695123,1,0.0240513924545755
-8.3690414513327,1,0.0293116808711902
-8.28768727571418,1,0.0353092304102403
-8.20633310009565,1,0.0420419459597209
-8.12497892447712,1,0.0494793968365216
-8.0436247488586,1,0.0575589699716922
-7.96227057324007,1,0.0661833368473521
-7.88091639762155,1,0.0752196546948353
-7.79956222200302,1,0.0845008427992264
-7.7182080463845,1,0.0938291485175307
-7.63685387076597,1,0.102982051544643
-7.55549969514745,1,0.111720361661482
-7.47414551952892,1,0.119798162295021
-7.3927913439104,1,0.126974060645221
-7.31143716829187,1,0.133023046750129
-7.23008299267335,1,0.137748158675607
-7.14872881705482,1,0.140991114401802
-7.0673746414363,1,0.142641111311801
-6.98602046581777,1,0.142641111311801
-6.90466629019925,1,0.140991114401802
-6.82331211458072,1,0.137748158675607
-6.7419579389622,1,0.133023046750129
-6.66060376334367,1,0.126974060645221
-6.57924958772514,1,0.119798162295021
-6.49789541210662,1,0.111720361661482
-6.41654123648809,1,0.102982051544643
-6.33518706086957,1,0.0938291485175307
-6.25383288525104,1,0.0845008427992264
-6.17247870963252,1,0.0752196546948353
-6.09112453401399,1,0.0661833368473521
-6.00977035839547,1,0.0575589699716922
-5.92841618277694,1,0.0494793968365216
-5.84706200715842,1,0.0420419459597209
-5.76570783153989,1,0.0353092304102404
-5.68435365592137,1,0.0293116808711903
-5.60299948030284,1,0.0240513924545755
-5.52164530468432,1,0.0195068325364356
-5.44029112906579,1,0.0156379678464898
-5.35893695344727,1,0.0123914150964264
-5.27758277782874,1,0.00970529017433252
-5.19622860221021,1,0.00751351526977307
-5.11487442659169,1,0.00574943080434552
-5.03352025097316,1,0.00434864102978044
-4.95216607535464,1,0.00325109227581497
-4.87081189973611,1,0.00240243730445051
-4.78945772411759,1,0.00175477669900972
-4.70810354849906,1,0.00126688934771225
-4.62674937288054,1,0.00090407100212735
-4.54539519726201,1,0.000637695605396421
-4.46404102164349,1,0.000444601924379252
-4.38268684602496,1,0.000306391195815682
-4.30133267040644,1,0.000208702789881607
-4.21997849478791,1,0.000140516478422354
-4.13862431916939,1,9.35132797480961e-05
-4.05727014355086,1,6.15129210166183e-05
-3.97591596793233,1,3.99950681782061e-05
-3.89456179231381,1,2.5703576786131e-05
-3.81320761669528,1,1.63278014933949e-05
-3.73185344107676,1,1.02520069317459e-05
-3.65049926545823,1,6.36263631685347e-06
-3.56914508983971,1,3.90312390647071e-06
-3.48779091422118,1,2.36665310966313e-06
-3.40643673860266,1,1.41841692101264e-06


==> files/curves/below/s001.csv <==
t,X,Y
1.72069468101228,-1,3.07124340497266e-06
1.77194706247601,-1,5.1244226201995e-06
1.82319944393975,-1,8.45128352528482e-06
1.87445182540348,-1,1.37767708047538e-05
1.92570420686722,-1,2.21982748586923e-05
1.97695658833095,-1,3.53539582836413e-05
2.02820896979468,-1,5.56549625989054e-05
2.07946135125842,-1,8.65997772263273e-05
2.13071373272215,-1,0.000133191553339633
2.18196611418589,-1,0.000202480694814797
2.23321849564962,-1,0.000304254906474564
2.28447087711335,-1,0.000451896094531693
2.33572325857709,-1,0.000663417028907691
2.38697564004082,-1,0.000962679384220177
2.43822802150456,-1,0.00138077767787455
2.48948040296829,-1,0.00195755004172423
2.54073278443202,-1,0.0027431465998118
2.59198516589576,-1,0.0037995502480228
2.64323754735949,-1,0.00520190475582191
2.69448992882323,-1,0.0070394646053192
2.74574231028696,-1,0.00941594455442042
2.79699469175069,-1,0.0124490205796378
2.84824707321443,-1,0.0162687245749843
2.89949945467816,-1,0.0210144901683665
2.95075183614189,-1,0.0268306527716888
3.00200421760563,-1,0.0338602881171342
3.05325659906936,-1,0.0422373914833606
3.1045089805331,-1,0.0520775516438344
3.15576136199683,-1,0.0634674510933195
3.20701374346057,-1,0.0764537135912699
3.2582661249243,-1,0.0910318026725367
3.30951850638803,-1,0.107135827953675
3.36077088785177,-1,0.124630215773493
3.4120232693155,-1,0.143304224449324
3.46327565077923,-1,0.162870214662206
3.51452803224297,-1,0.182966412989826
3.5657804137067,-1,0.203164633268006
3.61703279517044,-1,0.222983060869888
3.66828517663417,-1,0.241903786447376
3.7195375580979,-1,0.259394336337835
3.77078993956164,-1,0.274932032029643
3.82204232102537,-1,0.288029668138077
3.87329470248911,-1,0.298260770590324
3.92454708395284,-1,0.305282617438841
3.97579946541657,-1,0.308855292054456
4.02705184688031,-1,0.308855292054456
4.07830422834404,-1,0.305282617438841
4.12955660980778,-1,0.298260770590324
4.18080899127151,-1,0.288029668138077
4.23206137273524,-1,0.274932032029643
4.28331375419898,-1,0.259394336337834
4.33456613566271,-1,0.241903786447376
4.38581851712645,-1,0.222983060869888
4.43707089859018,-1,0.203164633268005
4.48832328005391,-1,0.182966412989826
4.53957566151765,-1,0.162870214662206
4.59082804298138,-1,0.143304224449323
4.64208042444512,-1,0.124630215773493
4.69333280590885,-1,0.107135827953675
4.74458518737258,-1,0.0910318026725364
4.79583756883632,-1,0.0764537135912697
4.84708995030005,-1,0.0634674510933193
4.89834233176379,-1,0.0520775516438343
4.94959471322752,-1,0.0422373914833606
5.00084709469125,-1,0.0338602881171341
5.05209947615499,-1,0.0268306527716887
5.10335185761872,-1,0.0210144901683664
5.15460423908246,-1,0.0162687245749843
5.20585662054619,-1,0.0124490205796377
5.25710900200992,-1,0.0094159445544204
5.30836138347366,-1,0.00703946460531916
5.35961376493739,-1,0.00520190475582188
5.41086614640112,-1,0.00379955024802279
5.46211852786486,-1,0.00274314659981178
5.51337090932859,-1,0.00195755004172422
5.56462329079233,-1,0.00138077767787455
5.61587567225606,-1,0.000962679384220169
5.66712805371979,-1,0.000663417028907687
5.71838043518353,-1,0.000451896094531693
5.76963281664726,-1,0.000304254906474561
5.820885198111,-1,0.000202480694814795
5.87213757957473,-1,0.000133191553339633
5.92338996103847,-1,8.65997772263263e-05
5.9746423425022,-1,5.56549625989052e-05
6.02589472396593,-1,3.53539582836413e-05
6.07714710542967,-1,2.21982748586921e-05
6.1283994868934,-1,1.37767708047537e-05
6.17965186835713,-1,8.45128352528482e-06
6.23090424982087,-1,5.12442262019945e-06
6.2821566312846,-1,3.07124340497265e-06


==> files/curves/below/s002.csv <==
t,X,Y
1.72859396245697,-0.951578947368421,3.09017474716538e-06
1.78046097532105,-0.951578947368421,5.15600989133732e-06
1.83232798818514,-0.951578947368421,8.50337778135252e-06
1.88419500104922,-0.951578947368421,1.38616917074713e-05
1.93606201391331,-0.951578947368421,2.23351064548978e-05
1.98792902677739,-0.951578947368421,3.55718823599459e-05
2.03979603964147,-0.951578947368421,5.59980233735666e-05
2.09166305250556,-0.951578947368421,8.71335838317661e-05
2.14353006536964,-0.951578947368421,0.000134012554654401
2.19539707823372,-0.951578947368421,0.00020372879886111
2.24726409109781,-0.951578947368421,0.000306130353317676
2.29913110396189,-0.951578947368421,0.000454681611168793
2.35099811682597,-0.951578947368421,0.000667506374210115
2.40286512969006,-0.951578947368421,0.000968613401958738
2.45473214255414,-0.951578947368421,0.00138928888042841
2.50659915541822,-0.951578947368421,0.00196961650628358
2.55846616828231,-0.951578947368421,0.00276005553216205
2.61033318114639,-0.951578947368421,0.00382297092051242
2.66220019401047,-0.951578947368421,0.00523396963183498
2.71406720687456,-0.951578947368421,0.00708285631861714
2.76593421973864,-0.951578947368421,0.00947398504321359
2.81780123260272,-0.951578947368421,0.0125257571444362
2.86966824546681,-0.951578947368421,0.0163690060412691
2.92153525833089,-0.951578947368421,0.0211440248394833
2.97340227119497,-0.951578947368421,0.0269960386437602
3.02526928405906,-0.951578947368421,0.0340690051143124
3.07713629692314,-0.951578947368421,0.0424977454853277
3.12900330978722,-0.951578947368421,0.0523985610269177
3.18087032265131,-0.951578947368421,0.0638586685503279
3.23273733551539,-0.951578947368421,0.0769249792068694
3.28460434837947,-0.951578947368421,0.09159292856833
3.33647136124356,-0.951578947368421,0.107796220098696
3.38833837410764,-0.951578947368421,0.125398444451995
3.44020538697172,-0.951578947368421,0.144187560920253
3.49207239983581,-0.951578947368421,0.163874157157216
3.54393941269989,-0.951578947368421,0.184094229745892
3.59580642556397,-0.951578947368421,0.204416953155003
3.64767343842806,-0.951578947368421,0.224357542821293
3.69954045129214,-0.951578947368421,0.243394896970084
3.75140746415622,-0.951578947368421,0.260993259736779
3.80327447702031,-0.951578947368421,0.276626730785745
3.85514148988439,-0.951578947368421,0.28980510156688
3.90700850274847,-0.951578947368421,0.300099269193713
3.95887551561256,-0.951578947368421,0.30716439915854
4.01074252847664,-0.951578947368421,0.310759095970632
4.06260954134072,-0.951578947368421,0.310759095970632
4.11447655420481,-0.951578947368421,0.30716439915854
4.16634356706889,-0.951578947368421,0.300099269193713
4.21821057993297,-0.951578947368421,0.28980510156688
4.27007759279706,-0.951578947368421,0.276626730785744
4.32194460566114,-0.951578947368421,0.260993259736779
4.37381161852522,-0.951578947368421,0.243394896970083
4.42567863138931,-0.951578947368421,0.224357542821293
4.47754564425339,-0.951578947368421,0.204416953155002
4.52941265711747,-0.951578947368421,0.184094229745892
4.58127966998156,-0.951578947368421,0.163874157157216
4.63314668284564,-0.951578947368421,0.144187560920253
4.68501369570973,-0.951578947368421,0.125398444451995
4.73688070857381,-0.951578947368421,0.107796220098696
4.78874772143789,-0.951578947368421,0.0915929285683298
4.84061473430198,-0.951578947368421,0.0769249792068692
4.89248174716606,-0.951578947368421,0.0638586685503277
4.94434876003014,-0.951578947368421,0.0523985610269175
4.99621577289423,-0.951578947368421,0.0424977454853275
5.04808278575831,-0.951578947368421,0.0340690051143123
5.09994979862239,-0.951578947368421,0.0269960386437602
5.15181681148648,-0.951578947368421,0.0211440248394832
5.20368382435056,-0.951578947368421,0.016369006041269
5.25555083721464,-0.951578947368421,0.0125257571444362
5.30741785007873,-0.951578947368421,0.00947398504321353
5.35928486294281,-0.951578947368421,0.00708285631861711
5.41115187580689,-0.951578947368421,0.00523396963183497
5.46301888867098,-0.951578947368421,0.0038229709205124
5.51488590153506,-0.951578947368421,0.00276005553216204
5.56675291439914,-0.951578947368421,0.00196961650628358
5.61861992726323,-0.951578947368421,0.0013892888804284
5.67048694012731,-0.951578947368421,0.000968613401958732
5.72235395299139,-0.951578947368421,0.000667506374210113
5.77422096585548,-0.951578947368421,0.000454681611168793
5.82608797871956,-0.951578947368421,0.000306130353317674
5.87795499158364,-0.951578947368421,0.000203728798861109
5.92982200444773,-0.951578947368421,0.000134012554654401
5.98168901731181,-0.951578947368421,8.71335838317655e-05
6.03355603017589,-0.951578947368421,5.59980233735663e-05
6.08542304303998,-0.951578947368421,3.55718823599459e-05
6.13729005590406,-0.951578947368421,2.23351064548976e-05
6.18915706876814,-0.951578947368421,1.38616917074712e-05
6.24102408163223,-0.951578947368421,8.50337778135252e-06
6.29289109449631,-0.951578947368421,5.15600989133727e-06
6.34475810736039,-0.951578947368421,3.09017474716537e-06


==> files/curves/below/s003.csv <==
t,X,Y
1.55983540873224,-0.903157894736842,3.0363121741244e-06
1.61311068541292,-0.903157894736842,5.0661392587374e-06
1.66638596209359,-0.903157894736842,8.35516163038458e-06
1.71966123877427,-0.903157894736842,1.36200787104232e-05
1.77293651545494,-0.903157894736842,2.19457995705838e-05
1.82621179213562,-0.903157894736842,3.49518549283013e-05
1.87948706881629,-0.903157894736842,5.50219628362537e-05
1.93276234549697,-0.903157894736842,8.56148221410995e-05
1.98603762217765,-0.903157894736842,0.00013167667995343
2.03931289885832,-0.903157894736842,0.000200177751361523
2.092588175539,-0.903157894736842,0.000300794419312404
2.14586345221967,-0.903157894736842,0.000446756388974018
2.19913872890035,-0.903157894736842,0.000655871559425226
2.25241400558102,-0.903157894736842,0.000951730211077923
2.3056892822617,-0.903157894736842,0.00136507320334874
2.35896455894238,-0.903157894736842,0.00193528556333943
2.41223983562305,-0.903157894736842,0.00271194702540703
2.46551511230373,-0.903157894736842,0.00375633551401039
2.5187903889844,-0.903157894736842,0.00514274014008939
2.57206566566508,-0.903157894736842,0.00695940023699905
2.62534094234575,-0.903157894736842,0.009308850947853
2.67861621902643,-0.903157894736842,0.0123074298444333
2.73189149570711,-0.903157894736842,0.0160836898842088
2.78516677238778,-0.903157894736842,0.0207754788265623
2.83844204906846,-0.903157894736842,0.0265254904637259
2.89171732574913,-0.903157894736842,0.0334751732353593
2.94499260242981,-0.903157894736842,0.0417569984054481
2.99826787911049,-0.903157894736842,0.051485240081834
3.05154315579116,-0.903157894736842,0.0627455948633959
3.10481843247184,-0.903157894736842,0.0755841562275195
3.15809370915251,-0.903157894736842,0.0899964393051986
3.21136898583319,-0.903157894736842,0.105917303126789
3.26464426251386,-0.903157894736842,0.123212715997734
3.31791953919454,-0.903157894736842,0.141674333136358
3.37119481587522,-0.903157894736842,0.161017786731076
3.42447009255589,-0.903157894736842,0.180885418041891
3.47774536923657,-0.903157894736842,0.200853910941864
3.53102064591724,-0.903157894736842,0.220446930792445
3.58429592259792,-0.903157894736842,0.239152458762381
3.63757119927859,-0.903157894736842,0.25644407735521
3.69084647595927,-0.903157894736842,0.271805052818923
3.74412175263995,-0.903157894736842,0.284753721069672
3.79739702932062,-0.903157894736842,0.294868458599161
3.8506723060013,-0.903157894736842,0.301810441457461
3.90394758268197,-0.903157894736842,0.305342481741867
3.95722285936265,-0.903157894736842,0.305342481741867
4.01049813604333,-0.903157894736842,0.301810441457461
4.063773412724,-0.903157894736842,0.29486845859916
4.11704868940468,-0.903157894736842,0.284753721069672
4.17032396608535,-0.903157894736842,0.271805052818923
4.22359924276603,-0.903157894736842,0.256444077355209
4.2768745194467,-0.903157894736842,0.23915245876238
4.33014979612738,-0.903157894736842,0.220446930792445
4.38342507280806,-0.903157894736842,0.200853910941864
4.43670034948873,-0.903157894736842,0.180885418041891
4.48997562616941,-0.903157894736842,0.161017786731075
4.54325090285008,-0.903157894736842,0.141674333136357
4.59652617953076,-0.903157894736842,0.123212715997733
4.64980145621143,-0.903157894736842,0.105917303126789
4.70307673289211,-0.903157894736842,0.0899964393051984
4.75635200957279,-0.903157894736842,0.0755841562275193
4.80962728625346,-0.903157894736842,0.0627455948633956
4.86290256293414,-0.903157894736842,0.0514852400818338
4.91617783961481,-0.903157894736842,0.0417569984054478
4.96945311629549,-0.903157894736842,0.033475173235359
5.02272839297617,-0.903157894736842,0.0265254904637257
5.07600366965684,-0.903157894736842,0.0207754788265621
5.12927894633752,-0.903157894736842,0.0160836898842087
5.18255422301819,-0.903157894736842,0.0123074298444332
5.23582949969887,-0.903157894736842,0.00930885094785295
5.28910477637954,-0.903157894736842,0.006959400236999
5.34238005306022,-0.903157894736842,0.00514274014008937
5.3956553297409,-0.903157894736842,0.00375633551401038
5.44893060642157,-0.903157894736842,0.00271194702540701
5.50220588310225,-0.903157894736842,0.00193528556333942
5.55548115978292,-0.903157894736842,0.00136507320334874
5.6087564364636,-0.903157894736842,0.000951730211077917
5.66203171314428,-0.903157894736842,0.000655871559425222
5.71530698982495,-0.903157894736842,0.000446756388974015
5.76858226650563,-0.903157894736842,0.000300794419312401
5.8218575431863,-0.903157894736842,0.000200177751361521
5.87513281986698,-0.903157894736842,0.000131676679953429
5.92840809654765,-0.903157894736842,8.56148221410983e-05
5.98168337322833,-0.903157894736842,5.50219628362529e-05
6.03495864990901,-0.903157894736842,3.49518549283008e-05
6.08823392658968,-0.903157894736842,2.19457995705834e-05
6.14150920327036,-0.903157894736842,1.36200787104229e-05
6.19478447995103,-0.903157894736842,8.35516163038458e-06
6.24805975663171,-0.903157894736842,5.06613925873737e-06
6.30133503331238,-0.903157894736842,3.03631217412439e-06


==> files/curves/below/s004.csv <==
t,X,Y
2.00242371497931,-0.854736842105263,3.04015904171413e-06
2.04392668640446,-0.854736842105263,5.0725578236944e-06
2.08542965782961,-0.854736842105263,8.36574723510494e-06
2.12693262925476,-0.854736842105263,1.3637334722439e-05
2.16843560067991,-0.854736842105263,2.1973603887221e-05
2.20993857210506,-0.854736842105263,3.4996137317665e-05
2.25144154353021,-0.854736842105263,5.50916731273634e-05
2.29294451495536,-0.854736842105263,8.57232921750113e-05
2.33444748638051,-0.854736842105263,0.000131843508238332
2.37595045780566,-0.854736842105263,0.000200431367346882
2.41745342923081,-0.854736842105263,0.000301175511978923
2.45895640065596,-0.854736842105263,0.000447322408729132
2.50045937208111,-0.854736842105263,0.000656702518463785
2.54196234350626,-0.854736842105263,0.000952936009392853
2.58346531493141,-0.854736842105263,0.00136680268818509
2.62496828635656,-0.854736842105263,0.00193773748095643
2.66647125778171,-0.854736842105263,0.00271538293730238
2.70797422920686,-0.854736842105263,0.00376109461798794
2.74947720063201,-0.854736842105263,0.00514925575483277
2.79098017205716,-0.854736842105263,0.00696821747636058
2.83248314348231,-0.854736842105263,0.00932064483298579
2.87398611490746,-0.854736842105263,0.0123230227908322
2.91548908633261,-0.854736842105263,0.0161040671780411
2.95699205775776,-0.854736842105263,0.0208018004007535
2.99849502918291,-0.854736842105263,0.0265590970376599
3.03999800060806,-0.854736842105263,0.0335175847370739
3.08150097203321,-0.854736842105263,0.0418099025979678
3.12300394345836,-0.854736842105263,0.0515504695082112
3.16450691488351,-0.854736842105263,0.0628250906403238
3.20600988630866,-0.854736842105263,0.0756799178700035
3.24751285773382,-0.854736842105263,0.0901104606461214
3.28901582915897,-0.854736842105263,0.106051495468427
3.33051880058412,-0.854736842105263,0.123368820830383
3.37202177200927,-0.854736842105263,0.141853827987079
3.41352474343442,-0.854736842105263,0.161221788846018
3.45502771485957,-0.854736842105263,0.181114591530062
3.49653068628472,-0.854736842105263,0.201108383590248
3.53803365770987,-0.854736842105263,0.220726226893995
3.57953662913502,-0.854736842105263,0.239455453905784
3.62103960056017,-0.854736842105263,0.256768980182449
3.66254257198532,-0.854736842105263,0.272149417294132
3.70404554341047,-0.854736842105263,0.285114490910788
3.74554851483562,-0.854736842105263,0.295242043346567
3.78705148626077,-0.854736842105263,0.302192821377213
3.82855445768592,-0.854736842105263,0.305729336593878
3.87005742911107,-0.854736842105263,0.305729336593878
3.91156040053622,-0.854736842105263,0.302192821377213
3.95306337196137,-0.854736842105263,0.295242043346567
3.99456634338652,-0.854736842105263,0.285114490910788
4.03606931481167,-0.854736842105263,0.272149417294132
4.07757228623682,-0.854736842105263,0.25676898018245
4.11907525766197,-0.854736842105263,0.239455453905784
4.16057822908712,-0.854736842105263,0.220726226893995
4.20208120051227,-0.854736842105263,0.201108383590249
4.24358417193742,-0.854736842105263,0.181114591530062
4.28508714336257,-0.854736842105263,0.161221788846018
4.32659011478772,-0.854736842105263,0.141853827987079
4.36809308621287,-0.854736842105263,0.123368820830383
4.40959605763802,-0.854736842105263,0.106051495468427
4.45109902906317,-0.854736842105263,0.0901104606461217
4.49260200048832,-0.854736842105263,0.0756799178700038
4.53410497191347,-0.854736842105263,0.0628250906403239
4.57560794333862,-0.854736842105263,0.0515504695082114
4.61711091476377,-0.854736842105263,0.0418099025979678
4.65861388618892,-0.854736842105263,0.0335175847370741
4.70011685761407,-0.854736842105263,0.0265590970376601
4.74161982903922,-0.854736842105263,0.0208018004007535
4.78312280046437,-0.854736842105263,0.0161040671780412
4.82462577188952,-0.854736842105263,0.0123230227908322
4.86612874331467,-0.854736842105263,0.00932064483298579
4.90763171473982,-0.854736842105263,0.00696821747636062
4.94913468616497,-0.854736842105263,0.0051492557548328
4.99063765759012,-0.854736842105263,0.00376109461798796
5.03214062901527,-0.854736842105263,0.0027153829373024
5.07364360044042,-0.854736842105263,0.00193773748095644
5.11514657186557,-0.854736842105263,0.00136680268818509
5.15664954329072,-0.854736842105263,0.00095293600939286
5.19815251471587,-0.854736842105263,0.00065670251846379
5.23965548614103,-0.854736842105263,0.000447322408729134
5.28115845756617,-0.854736842105263,0.000301175511978926
5.32266142899133,-0.854736842105263,0.000200431367346882
5.36416440041648,-0.854736842105263,0.000131843508238333
5.40566737184163,-0.854736842105263,8.57232921750116e-05
5.44717034326678,-0.854736842105263,5.50916731273634e-05
5.48867331469193,-0.854736842105263,3.49961373176654e-05
5.53017628611708,-0.854736842105263,2.19736038872211e-05
5.57167925754223,-0.854736842105263,1.36373347224391e-05
5.61318222896738,-0.854736842105263,8.36574723510501e-06
5.65468520039253,-0.854736842105263,5.07255782369447e-06
5.69618817181768,-0.854736842105263,3.04015904171414e-06


==> files/curves/below/s005.csv <==
t,X,Y
1.58666610617218,-0.806315789473684,2.92525590935297e-06
1.6355414309388,-0.806315789473684,4.88083996452054e-06
1.68441675570542,-0.806315789473684,8.04956293399899e-06
1.73329208047205,-0.806315789473684,1.31219102149822e-05
1.78216740523867,-0.806315789473684,2.11431092054422e-05
1.83104273000529,-0.806315789473684,3.36734546082521e-05
1.87991805477191,-0.806315789473684,5.30094775176948e-05
1.92879337953854,-0.806315789473684,8.24833712853248e-05
1.97766870430516,-0.806315789473684,0.000126860468907098
2.02654402907178,-0.806315789473684,0.000192856042630119
2.0754193538384,-0.806315789473684,0.000289792551665984
2.12429467860503,-0.806315789473684,0.000430415811004121
2.17317000337165,-0.806315789473684,0.000631882377357481
2.22204532813827,-0.806315789473684,0.000916919692181618
2.27092065290489,-0.806315789473684,0.00131514423609846
2.31979597767152,-0.806315789473684,0.00186450048802268
2.36867130243814,-0.806315789473684,0.00261275475214001
2.41754662720476,-0.806315789473684,0.00361894364931039
2.46642195197138,-0.806315789473684,0.00495463908924366
2.51529727673801,-0.806315789473684,0.00670485296022128
2.56417260150463,-0.806315789473684,0.00896837007622435
2.61304792627125,-0.806315789473684,0.0118572728417683
2.66192325103787,-0.806315789473684,0.015495412256663
2.7107985758045,-0.806315789473684,0.0200155941556189
2.75967390057112,-0.806315789473684,0.0255552931575214
2.80854922533774,-0.806315789473684,0.0322507840787444
2.85742455010436,-0.806315789473684,0.0402296929094929
2.90629987487099,-0.806315789473684,0.0496021140636743
2.95517519963761,-0.806315789473684,0.0604506096982425
3.00405052440423,-0.806315789473684,0.0728195873738742
3.05292584917085,-0.806315789473684,0.0867047262602952
3.10180117393748,-0.806315789473684,0.102043267986343
3.1506764987041,-0.806315789473684,0.118706083205604
3.19955182347072,-0.806315789473684,0.136492447562736
3.24842714823734,-0.806315789473684,0.155128394293596
3.29730247300397,-0.806315789473684,0.1742693463973
3.34617779777059,-0.806315789473684,0.193507470973
3.39505312253721,-0.806315789473684,0.212383855815251
3.44392844730383,-0.806315789473684,0.230405209712236
3.49280377207046,-0.806315789473684,0.247064369433037
3.54167909683708,-0.806315789473684,0.261863501298196
3.5905544216037,-0.806315789473684,0.274338558586953
3.63942974637032,-0.806315789473684,0.284083339107824
3.68830507113695,-0.806315789473684,0.290771411748025
3.73718039590357,-0.806315789473684,0.294174263998226
3.78605572067019,-0.806315789473684,0.294174263998226
3.83493104543681,-0.806315789473684,0.290771411748025
3.88380637020344,-0.806315789473684,0.284083339107825
3.93268169497006,-0.806315789473684,0.274338558586954
3.98155701973668,-0.806315789473684,0.261863501298196
4.0304323445033,-0.806315789473684,0.247064369433037
4.07930766926993,-0.806315789473684,0.230405209712236
4.12818299403655,-0.806315789473684,0.212383855815251
4.17705831880317,-0.806315789473684,0.193507470973
4.22593364356979,-0.806315789473684,0.1742693463973
4.27480896833642,-0.806315789473684,0.155128394293596
4.32368429310304,-0.806315789473684,0.136492447562736
4.37255961786966,-0.806315789473684,0.118706083205604
4.42143494263628,-0.806315789473684,0.102043267986343
4.47031026740291,-0.806315789473684,0.0867047262602955
4.51918559216953,-0.806315789473684,0.0728195873738744
4.56806091693615,-0.806315789473684,0.0604506096982427
4.61693624170277,-0.806315789473684,0.0496021140636744
4.6658115664694,-0.806315789473684,0.0402296929094932
4.71468689123602,-0.806315789473684,0.0322507840787445
4.76356221600264,-0.806315789473684,0.0255552931575214
4.81243754076926,-0.806315789473684,0.020015594155619
4.86131286553589,-0.806315789473684,0.0154954122566631
4.91018819030251,-0.806315789473684,0.0118572728417683
4.95906351506913,-0.806315789473684,0.00896837007622442
5.00793883983575,-0.806315789473684,0.0067048529602213
5.05681416460238,-0.806315789473684,0.00495463908924369
5.105689489369,-0.806315789473684,0.00361894364931041
5.15456481413562,-0.806315789473684,0.00261275475214002
5.20344013890224,-0.806315789473684,0.0018645004880227
5.25231546366887,-0.806315789473684,0.00131514423609847
5.30119078843549,-0.806315789473684,0.000916919692181624
5.35006611320211,-0.806315789473684,0.000631882377357488
5.39894143796873,-0.806315789473684,0.000430415811004123
5.44781676273536,-0.806315789473684,0.000289792551665986
5.49669208750198,-0.806315789473684,0.000192856042630121
5.5455674122686,-0.806315789473684,0.000126860468907098
5.59444273703522,-0.806315789473684,8.24833712853256e-05
5.64331806180185,-0.806315789473684,5.30094775176952e-05
5.69219338656847,-0.806315789473684,3.36734546082521e-05
5.74106871133509,-0.806315789473684,2.11431092054425e-05
5.78994403610171,-0.806315789473684,1.31219102149823e-05
5.83881936086834,-0.806315789473684,8.04956293399915e-06
5.88769468563496,-0.806315789473684,4.88083996452058e-06
5.93657001040158,-0.806315789473684,2.92525590935299e-06


==> files/curves/below/s006.csv <==
t,X,Y
0.90678919452011,-0.757894736842105,2.91775088261469e-06
0.965352545138665,-0.757894736842105,4.868317697897e-06
1.02391589575722,-0.757894736842105,8.02891100236525e-06
1.08247924637578,-0.757894736842105,1.30882446861969e-05
1.14104259699433,-0.757894736842105,2.10888645154615e-05
1.19960594761289,-0.757894736842105,3.35870621061816e-05
1.25816929823144,-0.757894736842105,5.28734765801766e-05
1.31673264885,-0.757894736842105,8.22717522249274e-05
1.37529599946855,-0.757894736842105,0.000126534996114056
1.43385935008711,-0.757894736842105,0.000192361251814741
1.49242270070566,-0.757894736842105,0.000289049060868529
1.55098605132422,-0.757894736842105,0.000429311537644707
1.60954940194277,-0.757894736842105,0.00063026122205194
1.66811275256133,-0.757894736842105,0.000914567246098293
1.72667610317988,-0.757894736842105,0.00131177010646247
1.78523945379844,-0.757894736842105,0.00185971693183144
1.84380280441699,-0.757894736842105,0.00260605147732132
1.90236615503555,-0.757894736842105,0.00360965889963582
1.9609295056541,-0.757894736842105,0.00494192748383355
2.01949285627266,-0.757894736842105,0.00668765101198086
2.07805620689122,-0.757894736842105,0.0089453608560718
2.13661955750977,-0.757894736842105,0.0118268518623811
2.19518290812833,-0.757894736842105,0.0154556572790096
2.25374625874688,-0.757894736842105,0.0199642422144638
2.31230960936544,-0.757894736842105,0.0254897285832089
2.37087295998399,-0.757894736842105,0.0321680415754073
2.42943631060255,-0.757894736842105,0.0401264797444521
2.4879996612211,-0.757894736842105,0.049474855046392
2.54656301183966,-0.757894736842105,0.0602955178169885
2.60512636245821,-0.757894736842105,0.0726327616850296
2.66368971307677,-0.757894736842105,0.0864822769057487
2.72225306369532,-0.757894736842105,0.101781466120649
2.78081641431388,-0.757894736842105,0.118401531277136
2.83937976493243,-0.757894736842105,0.136142262997599
2.89794311555099,-0.757894736842105,0.154730397406104
2.95650646616954,-0.757894736842105,0.173822241547365
3.0150698167881,-0.757894736842105,0.193011008855252
3.07363316740666,-0.757894736842105,0.211838964507937
3.13219651802521,-0.757894736842105,0.229814082879879
3.19075986864377,-0.757894736842105,0.24643050191644
3.24932321926232,-0.757894736842105,0.26119166517858
3.30788656988088,-0.757894736842105,0.273634716502248
3.36644992049943,-0.757894736842105,0.283354495846936
3.42501327111799,-0.757894736842105,0.290025409590429
3.48357662173654,-0.757894736842105,0.293419531494323
3.5421399723551,-0.757894736842105,0.293419531494324
3.60070332297365,-0.757894736842105,0.290025409590429
3.65926667359221,-0.757894736842105,0.283354495846936
3.71783002421076,-0.757894736842105,0.273634716502248
3.77639337482932,-0.757894736842105,0.26119166517858
3.83495672544787,-0.757894736842105,0.24643050191644
3.89352007606643,-0.757894736842105,0.229814082879879
3.95208342668498,-0.757894736842105,0.211838964507938
4.01064677730354,-0.757894736842105,0.193011008855253
4.0692101279221,-0.757894736842105,0.173822241547365
4.12777347854065,-0.757894736842105,0.154730397406104
4.18633682915921,-0.757894736842105,0.136142262997599
4.24490017977776,-0.757894736842105,0.118401531277137
4.30346353039632,-0.757894736842105,0.10178146612065
4.36202688101487,-0.757894736842105,0.0864822769057489
4.42059023163343,-0.757894736842105,0.0726327616850298
4.47915358225198,-0.757894736842105,0.0602955178169887
4.53771693287054,-0.757894736842105,0.0494748550463922
4.59628028348909,-0.757894736842105,0.0401264797444523
4.65484363410765,-0.757894736842105,0.0321680415754074
4.7134069847262,-0.757894736842105,0.0254897285832089
4.77197033534476,-0.757894736842105,0.0199642422144639
4.83053368596331,-0.757894736842105,0.0154556572790096
4.88909703658187,-0.757894736842105,0.0118268518623811
4.94766038720043,-0.757894736842105,0.0089453608560718
5.00622373781898,-0.757894736842105,0.00668765101198089
5.06478708843754,-0.757894736842105,0.00494192748383357
5.12335043905609,-0.757894736842105,0.00360965889963582
5.18191378967465,-0.757894736842105,0.00260605147732134
5.2404771402932,-0.757894736842105,0.00185971693183145
5.29904049091176,-0.757894736842105,0.00131177010646247
5.35760384153031,-0.757894736842105,0.000914567246098298
5.41616719214887,-0.757894736842105,0.000630261222051941
5.47473054276742,-0.757894736842105,0.000429311537644707
5.53329389338598,-0.757894736842105,0.000289049060868531
5.59185724400453,-0.757894736842105,0.000192361251814742
5.65042059462309,-0.757894736842105,0.000126534996114056
5.70898394524164,-0.757894736842105,8.22717522249276e-05
5.7675472958602,-0.757894736842105,5.28734765801768e-05
5.82611064647875,-0.757894736842105,3.35870621061816e-05
5.88467399709731,-0.757894736842105,2.10888645154617e-05
5.94323734771586,-0.757894736842105,1.3088244686197e-05
6.00180069833442,-0.757894736842105,8.02891100236525e-06
6.06036404895297,-0.757894736842105,4.86831769789704e-06
6.11892739957153,-0.757894736842105,2.91775088261471e-06


==> files/curves/below/s007.csv <==
t,X,Y
0.729748682906946,-0.709473684210526,2.91406753955463e-06
0.790550170224526,-0.709473684210526,4.86217197643957e-06
0.851351657542107,-0.709473684210526,8.01877537570959e-06
0.912153144859688,-0.709473684210526,1.30717222011827e-05
0.972954632177269,-0.709473684210526,2.10622421183198e-05
1.03375611949485,-0.709473684210526,3.35446620942911e-05
1.09455760681243,-0.709473684210526,5.28067295682287e-05
1.15535909413001,-0.709473684210526,8.21678930882875e-05
1.21616058144759,-0.709473684210526,0.000126375259447513
1.27696206876517,-0.709473684210526,0.000192118416661775
1.33776355608275,-0.709473684210526,0.000288684167875535
1.39856504340033,-0.709473684210526,0.000428769578534281
1.45936653071792,-0.709473684210526,0.000629465585826755
1.5201680180355,-0.709473684210526,0.000913412704448097
1.58096950535308,-0.709473684210526,0.00131011413941373
1.64177099267066,-0.709473684210526,0.00185736924152814
1.70257247998824,-0.709473684210526,0.0026027616208499
1.76337396730582,-0.709473684210526,0.00360510209797863
1.8241754546234,-0.709473684210526,0.00493568883802957
1.88497694194098,-0.709473684210526,0.0066792085801441
1.94577842925856,-0.709473684210526,0.00893406831117865
2.00657991657614,-0.709473684210526,0.0118119217485769
2.06738140389372,-0.709473684210526,0.0154361461931535
2.1281828912113,-0.709473684210526,0.0199390395306267
2.18898437852889,-0.709473684210526,0.0254575505739624
2.24978586584647,-0.709473684210526,0.0321274329225581
2.31058735316405,-0.709473684210526,0.0400758244292324
2.37138884048163,-0.709473684210526,0.0494123984243862
2.43219032779921,-0.709473684210526,0.0602194012854411
2.49299181511679,-0.709473684210526,0.0725410707252976
2.55379330243437,-0.709473684210526,0.0863731024397732
2.61459478975195,-0.709473684210526,0.101652978092726
2.67539627706953,-0.709473684210526,0.118252062225091
2.73619776438711,-0.709473684210526,0.135970398201813
2.79699925170469,-0.709473684210526,0.154535067112876
2.85780073902228,-0.709473684210526,0.173602809877957
2.91860222633986,-0.709473684210526,0.192767353454711
2.97940371365744,-0.709473684210526,0.211571540861724
3.04020520097502,-0.709473684210526,0.229523967602278
3.1010066882926,-0.709473684210526,0.246119410217546
3.16180817561018,-0.709473684210526,0.260861939116971
3.22260966292776,-0.709473684210526,0.273289282442052
3.28341115024534,-0.709473684210526,0.282996791622757
3.34421263756292,-0.709473684210526,0.289659284063394
3.4050141248805,-0.709473684210526,0.293049121257639
3.46581561219808,-0.709473684210526,0.293049121257639
3.52661709951566,-0.709473684210526,0.289659284063394
3.58741858683325,-0.709473684210526,0.282996791622757
3.64822007415083,-0.709473684210526,0.273289282442052
3.70902156146841,-0.709473684210526,0.260861939116971
3.76982304878599,-0.709473684210526,0.246119410217547
3.83062453610357,-0.709473684210526,0.229523967602278
3.89142602342115,-0.709473684210526,0.211571540861724
3.95222751073873,-0.709473684210526,0.192767353454712
4.01302899805631,-0.709473684210526,0.173602809877957
4.07383048537389,-0.709473684210526,0.154535067112877
4.13463197269147,-0.709473684210526,0.135970398201814
4.19543346000905,-0.709473684210526,0.118252062225091
4.25623494732663,-0.709473684210526,0.101652978092726
4.31703643464422,-0.709473684210526,0.0863731024397734
4.3778379219618,-0.709473684210526,0.0725410707252979
4.43863940927938,-0.709473684210526,0.0602194012854413
4.49944089659696,-0.709473684210526,0.0494123984243863
4.56024238391454,-0.709473684210526,0.0400758244292327
4.62104387123212,-0.709473684210526,0.0321274329225581
4.6818453585497,-0.709473684210526,0.0254575505739624
4.74264684586728,-0.709473684210526,0.0199390395306269
4.80344833318486,-0.709473684210526,0.0154361461931535
4.86424982050244,-0.709473684210526,0.0118119217485769
4.92505130782002,-0.709473684210526,0.00893406831117869
4.98585279513761,-0.709473684210526,0.00667920858014412
5.04665428245518,-0.709473684210526,0.00493568883802961
5.10745576977277,-0.709473684210526,0.00360510209797865
5.16825725709035,-0.709473684210526,0.00260276162084991
5.22905874440793,-0.709473684210526,0.00185736924152816
5.28986023172551,-0.709473684210526,0.00131011413941374
5.35066171904309,-0.709473684210526,0.000913412704448097
5.41146320636067,-0.709473684210526,0.000629465585826761
5.47226469367825,-0.709473684210526,0.000428769578534283
5.53306618099583,-0.709473684210526,0.000288684167875538
5.59386766831341,-0.709473684210526,0.000192118416661776
5.65466915563099,-0.709473684210526,0.000126375259447514
5.71547064294857,-0.709473684210526,8.21678930882887e-05
5.77627213026616,-0.709473684210526,5.28067295682291e-05
5.83707361758374,-0.709473684210526,3.35446620942911e-05
5.89787510490132,-0.709473684210526,2.106224211832e-05
5.9586765922189,-0.709473684210526,1.30717222011828e-05
6.01947807953648,-0.709473684210526,8.01877537570972e-06
6.08027956685406,-0.709473684210526,4.86217197643961e-06
6.14108105417164,-0.709473684210526,2.91406753955464e-06


==> files/curves/below/s008.csv <==
t,X,Y
1.12216508961254,-0.661052631578947,3.12057503371285e-06
1.16875449277036,-0.661052631578947,5.20673329404524e-06
1.21534389592819,-0.661052631578947,8.58703166578464e-06
1.26193329908601,-0.661052631578947,1.39980592058875e-05
1.30852270224383,-0.661052631578947,2.25548330696855e-05
1.35511210540166,-0.661052631578947,3.5921828723907e-05
1.40170150855948,-0.661052631578947,5.654891647701e-05
1.4482909117173,-0.661052631578947,8.79907799883342e-05
1.49488031487513,-0.661052631578947,0.000135330933191468
1.54146971803295,-0.661052631578947,0.000205733026573161
1.58805912119078,-0.661052631578947,0.000309141979268691
1.6346485243486,-0.661052631578947,0.000459154643407527
1.68123792750642,-0.661052631578947,0.000674073117746824
1.72782733066425,-0.661052631578947,0.000978142353355508
1.77441673382207,-0.661052631578947,0.00140295632111311
1.82100613697989,-0.661052631578947,0.00198899305003231
1.86759554013772,-0.661052631578947,0.00278720819695605
1.91418494329554,-0.661052631578947,0.00386058025362628
1.96077434645336,-0.661052631578947,0.00528545998095989
2.00736374961119,-0.661052631578947,0.00715253550483729
2.05395315276901,-0.661052631578947,0.00956718749408608
2.10054255592683,-0.661052631578947,0.0126489820872211
2.14713195908466,-0.661052631578947,0.016530039806304
2.19372136224248,-0.661052631578947,0.0213520339219718
2.2403107654003,-0.661052631578947,0.0272616182234166
2.28690016855813,-0.661052631578947,0.0344041665865925
2.33348957171595,-0.661052631578947,0.0429158265797902
2.38007897487378,-0.661052631578947,0.0529140436129282
2.4266683780316,-0.661052631578947,0.0644868925121768
2.47325778118942,-0.661052631578947,0.0776817459278103
2.51984718434725,-0.661052631578947,0.0924939945280311
2.56643658750507,-0.661052631578947,0.108856689569797
2.61302599066289,-0.661052631578947,0.126632079749625
2.65961539382072,-0.661052631578947,0.145606038361562
2.70620479697854,-0.661052631578947,0.165486305900544
2.75279420013636,-0.661052631578947,0.185905297984393
2.79938360329419,-0.661052631578947,0.206427950739127
2.84597300645201,-0.661052631578947,0.226564710424714
2.89256240960983,-0.661052631578947,0.245789348810993
2.93915181276766,-0.661052631578947,0.263560839414995
2.98574121592548,-0.661052631578947,0.279348108238683
3.0323306190833,-0.661052631578947,0.292656124195498
3.07892002224113,-0.661052631578947,0.303051563003163
3.12550942539895,-0.661052631578947,0.310186197767233
3.17209882855678,-0.661052631578947,0.313816258214744
3.2186882317146,-0.661052631578947,0.313816258214744
3.26527763487242,-0.661052631578947,0.310186197767233
3.31186703803025,-0.661052631578947,0.303051563003164
3.35845644118807,-0.661052631578947,0.292656124195498
3.40504584434589,-0.661052631578947,0.279348108238684
3.45163524750372,-0.661052631578947,0.263560839414995
3.49822465066154,-0.661052631578947,0.245789348810994
3.54481405381936,-0.661052631578947,0.226564710424715
3.59140345697719,-0.661052631578947,0.206427950739128
3.63799286013501,-0.661052631578947,0.185905297984394
3.68458226329283,-0.661052631578947,0.165486305900544
3.73117166645066,-0.661052631578947,0.145606038361562
3.77776106960848,-0.661052631578947,0.126632079749626
3.8243504727663,-0.661052631578947,0.108856689569797
3.87093987592413,-0.661052631578947,0.0924939945280314
3.91752927908195,-0.661052631578947,0.0776817459278106
3.96411868223978,-0.661052631578947,0.0644868925121771
4.0107080853976,-0.661052631578947,0.0529140436129282
4.05729748855542,-0.661052631578947,0.0429158265797904
4.10388689171325,-0.661052631578947,0.0344041665865925
4.15047629487107,-0.661052631578947,0.0272616182234167
4.19706569802889,-0.661052631578947,0.0213520339219718
4.24365510118672,-0.661052631578947,0.0165300398063041
4.29024450434454,-0.661052631578947,0.0126489820872211
4.33683390750236,-0.661052631578947,0.00956718749408614
4.38342331066019,-0.661052631578947,0.00715253550483729
4.43001271381801,-0.661052631578947,0.00528545998095993
4.47660211697583,-0.661052631578947,0.00386058025362628
4.52319152013366,-0.661052631578947,0.00278720819695607
4.56978092329148,-0.661052631578947,0.00198899305003232
4.6163703264493,-0.661052631578947,0.00140295632111311
4.66295972960713,-0.661052631578947,0.000978142353355515
4.70954913276495,-0.661052631578947,0.000674073117746829
4.75613853592278,-0.661052631578947,0.000459154643407531
4.8027279390806,-0.661052631578947,0.000309141979268693
4.84931734223842,-0.661052631578947,0.000205733026573162
4.89590674539625,-0.661052631578947,0.000135330933191469
4.94249614855407,-0.661052631578947,8.79907799883345e-05
4.98908555171189,-0.661052631578947,5.65489164770102e-05
5.03567495486972,-0.661052631578947,3.59218287239073e-05
5.08226435802754,-0.661052631578947,2.25548330696857e-05
5.12885376118536,-0.661052631578947,1.39980592058877e-05
5.17544316434319,-0.661052631578947,8.58703166578472e-06
5.22203256750101,-0.661052631578947,5.2067332940453e-06
5.26862197065883,-0.661052631578947,3.12057503371287e-06


==> files/curves/below/s009.csv <==
t,X,Y
0.651780175053689,-0.612631578947368,2.97059223791801e-06
0.704538861784055,-0.612631578947368,4.95648441107899e-06
0.757297548514421,-0.612631578947368,8.17431702091971e-06
0.810056235244788,-0.612631578947368,1.33252767754959e-05
0.862814921975154,-0.612631578947368,2.14707902615713e-05
0.91557360870552,-0.612631578947368,3.41953340093529e-05
0.968332295435886,-0.612631578947368,5.38310313113713e-05
1.02109098216625,-0.612631578947368,8.37617186633396e-05
1.07384966889662,-0.612631578947368,0.00012882658335264
1.12660835562698,-0.612631578947368,0.00019584497255125
1.17936704235735,-0.612631578947368,0.000294283827214228
1.23212572908772,-0.612631578947368,0.000437086500076102
1.28488441581808,-0.612631578947368,0.000641675444344457
1.33764310254845,-0.612631578947368,0.000931130336898064
1.39040178927881,-0.612631578947368,0.00133552666178899
1.44316047600918,-0.612631578947368,0.00189339697070797
1.49591916273955,-0.612631578947368,0.00265324786165708
1.54867784946991,-0.612631578947368,0.00367503091942543
1.60143653620028,-0.612631578947368,0.00503142729261176
1.65419522293064,-0.612631578947368,0.00680876640444781
1.70695390966101,-0.612631578947368,0.009107364060022
1.75971259639138,-0.612631578947368,0.0120410397442539
1.81247128312174,-0.612631578947368,0.0157355639299141
1.86522996985211,-0.612631578947368,0.0203258007088856
1.91798865658247,-0.612631578947368,0.0259513553151811
1.97074734331284,-0.612631578947368,0.03275061458547
2.02350603004321,-0.612631578947368,0.0408531824886384
2.07626471677357,-0.612631578947368,0.0503708597086351
2.12902340350394,-0.612631578947368,0.0613874879708317
2.18178209023431,-0.612631578947368,0.0739481630750964
2.23454077696467,-0.612631578947368,0.0880484972258747
2.28729946369504,-0.612631578947368,0.103624759407482
2.3400581504254,-0.612631578947368,0.120545818995444
2.39281683715577,-0.612631578947368,0.138607840759469
2.44557552388614,-0.612631578947368,0.157532611931777
2.4983342106165,-0.612631578947368,0.176970215173198
2.55109289734687,-0.612631578947368,0.196506496889252
2.60385158407723,-0.612631578947368,0.215675432541363
2.6566102708076,-0.612631578947368,0.233976085770365
2.70936895753797,-0.612631578947368,0.250893433206061
2.76212764426833,-0.612631578947368,0.265921925621376
2.8148863309987,-0.612631578947368,0.278590324386448
2.86764501772906,-0.612631578947368,0.288486131889292
2.92040370445943,-0.612631578947368,0.295277857908232
2.9731623911898,-0.612631578947368,0.298733448391413
3.02592107792016,-0.612631578947368,0.298733448391413
3.07867976465053,-0.612631578947368,0.295277857908232
3.13143845138089,-0.612631578947368,0.288486131889292
3.18419713811126,-0.612631578947368,0.278590324386448
3.23695582484163,-0.612631578947368,0.265921925621376
3.28971451157199,-0.612631578947368,0.250893433206061
3.34247319830236,-0.612631578947368,0.233976085770365
3.39523188503272,-0.612631578947368,0.215675432541363
3.44799057176309,-0.612631578947368,0.196506496889252
3.50074925849346,-0.612631578947368,0.176970215173198
3.55350794522382,-0.612631578947368,0.157532611931777
3.60626663195419,-0.612631578947368,0.138607840759469
3.65902531868455,-0.612631578947368,0.120545818995444
3.71178400541492,-0.612631578947368,0.103624759407482
3.76454269214529,-0.612631578947368,0.0880484972258747
3.81730137887565,-0.612631578947368,0.0739481630750964
3.87006006560602,-0.612631578947368,0.0613874879708317
3.92281875233639,-0.612631578947368,0.0503708597086351
3.97557743906675,-0.612631578947368,0.0408531824886384
4.02833612579712,-0.612631578947368,0.0327506145854699
4.08109481252748,-0.612631578947368,0.0259513553151811
4.13385349925785,-0.612631578947368,0.0203258007088857
4.18661218598822,-0.612631578947368,0.0157355639299141
4.23937087271858,-0.612631578947368,0.0120410397442539
4.29212955944895,-0.612631578947368,0.00910736406002201
4.34488824617931,-0.612631578947368,0.00680876640444779
4.39764693290968,-0.612631578947368,0.00503142729261176
4.45040561964005,-0.612631578947368,0.00367503091942543
4.50316430637041,-0.612631578947368,0.00265324786165709
4.55592299310078,-0.612631578947368,0.00189339697070797
4.60868167983114,-0.612631578947368,0.001335526661789
4.66144036656151,-0.612631578947368,0.000931130336898061
4.71419905329188,-0.612631578947368,0.000641675444344457
4.76695774002224,-0.612631578947368,0.000437086500076103
4.81971642675261,-0.612631578947368,0.000294283827214227
4.87247511348297,-0.612631578947368,0.00019584497255125
4.92523380021334,-0.612631578947368,0.00012882658335264
4.97799248694371,-0.612631578947368,8.37617186633393e-05
5.03075117367407,-0.612631578947368,5.38310313113713e-05
5.08350986040444,-0.612631578947368,3.41953340093529e-05
5.13626854713481,-0.612631578947368,2.14707902615712e-05
5.18902723386517,-0.612631578947368,1.33252767754959e-05
5.24178592059554,-0.612631578947368,8.17431702091976e-06
5.2945446073259,-0.612631578947368,4.95648441107897e-06
5.34730329405627,-0.612631578947368,2.97059223791801e-06


==> files/curves/below/s010.csv <==
t,X,Y
0.852614577079988,-0.564210526315789,2.81785154478875e-06
0.897415322740993,-0.564210526315789,4.70163392881854e-06
0.942216068401997,-0.564210526315789,7.75401334150641e-06
0.987016814063001,-0.564210526315789,1.26401231603855e-05
1.03181755972401,-0.564210526315789,2.03668139753868e-05
1.07661830538501,-0.564210526315789,3.24370923524516e-05
1.12141905104601,-0.564210526315789,5.10631694253103e-05
1.16621979670702,-0.564210526315789,7.94548929728155e-05
1.21102054236802,-0.564210526315789,0.000122202630935479
1.25582128802903,-0.564210526315789,0.000185775096089739
1.30062203369003,-0.564210526315789,0.000279152462104038
1.34542277935103,-0.564210526315789,0.000414612565711467
1.39022352501204,-0.564210526315789,0.000608682039567406
1.43502427067304,-0.564210526315789,0.000883253859192337
1.47982501633405,-0.564210526315789,0.00126685709973654
1.52462576199505,-0.564210526315789,0.00179604306195425
1.56942650765606,-0.564210526315789,0.00251682425148928
1.61422725331706,-0.564210526315789,0.00348606968713664
1.65902799897806,-0.564210526315789,0.00477272342801082
1.70382874463907,-0.564210526315789,0.00645867604647278
1.74862949030007,-0.564210526315789,0.00863908535069528
1.79343023596108,-0.564210526315789,0.0114219185020119
1.83823098162208,-0.564210526315789,0.0149264791586163
1.88303172728309,-0.564210526315789,0.0192806970258375
1.92783247294409,-0.564210526315789,0.0246169991730327
1.97263321860509,-0.564210526315789,0.0310666569192708
2.0174339642661,-0.564210526315789,0.0387526103097304
2.0622347099271,-0.564210526315789,0.0477809115066546
2.10703545558811,-0.564210526315789,0.058231091295972
2.15183620124911,-0.564210526315789,0.070145926760212
2.19663694691011,-0.564210526315789,0.0835212557136923
2.24143769257112,-0.564210526315789,0.0982966240359494
2.28623843823212,-0.564210526315789,0.114347643523168
2.33103918389313,-0.564210526315789,0.131480959661312
2.37583992955413,-0.564210526315789,0.14943266471257
2.42064067521514,-0.564210526315789,0.16787083324398
2.46544142087614,-0.564210526315789,0.186402606440692
2.51024216653714,-0.564210526315789,0.204585921622689
2.55504291219815,-0.564210526315789,0.221945599371033
2.59984365785915,-0.564210526315789,0.237993097575908
2.64464440352016,-0.564210526315789,0.252248861133016
2.68944514918116,-0.564210526315789,0.264265881367061
2.73424589484217,-0.564210526315789,0.273652870299061
2.77904664050317,-0.564210526315789,0.280095382135578
2.82384738616417,-0.564210526315789,0.283373294484805
2.86864813182518,-0.564210526315789,0.283373294484805
2.91344887748618,-0.564210526315789,0.280095382135578
2.95824962314719,-0.564210526315789,0.273652870299061
3.00305036880819,-0.564210526315789,0.264265881367061
3.04785111446919,-0.564210526315789,0.252248861133016
3.0926518601302,-0.564210526315789,0.237993097575907
3.1374526057912,-0.564210526315789,0.221945599371033
3.18225335145221,-0.564210526315789,0.204585921622689
3.22705409711321,-0.564210526315789,0.186402606440692
3.27185484277422,-0.564210526315789,0.16787083324398
3.31665558843522,-0.564210526315789,0.14943266471257
3.36145633409622,-0.564210526315789,0.131480959661312
3.40625707975723,-0.564210526315789,0.114347643523168
3.45105782541823,-0.564210526315789,0.0982966240359494
3.49585857107924,-0.564210526315789,0.0835212557136923
3.54065931674024,-0.564210526315789,0.070145926760212
3.58546006240125,-0.564210526315789,0.0582310912959718
3.63026080806225,-0.564210526315789,0.0477809115066546
3.67506155372325,-0.564210526315789,0.0387526103097304
3.71986229938426,-0.564210526315789,0.0310666569192708
3.76466304504526,-0.564210526315789,0.0246169991730327
3.80946379070627,-0.564210526315789,0.0192806970258375
3.85426453636727,-0.564210526315789,0.0149264791586163
3.89906528202827,-0.564210526315789,0.0114219185020119
3.94386602768928,-0.564210526315789,0.00863908535069529
3.98866677335028,-0.564210526315789,0.00645867604647278
4.03346751901129,-0.564210526315789,0.00477272342801081
4.07826826467229,-0.564210526315789,0.00348606968713663
4.1230690103333,-0.564210526315789,0.00251682425148928
4.1678697559943,-0.564210526315789,0.00179604306195425
4.2126705016553,-0.564210526315789,0.00126685709973653
4.25747124731631,-0.564210526315789,0.000883253859192339
4.30227199297731,-0.564210526315789,0.000608682039567406
4.34707273863832,-0.564210526315789,0.000414612565711467
4.39187348429932,-0.564210526315789,0.000279152462104037
4.43667422996032,-0.564210526315789,0.00018577509608974
4.48147497562133,-0.564210526315789,0.000122202630935479
4.52627572128233,-0.564210526315789,7.94548929728152e-05
4.57107646694334,-0.564210526315789,5.10631694253101e-05
4.61587721260434,-0.564210526315789,3.24370923524516e-05
4.66067795826535,-0.564210526315789,2.03668139753867e-05
4.70547870392635,-0.564210526315789,1.26401231603855e-05
4.75027944958735,-0.564210526315789,7.75401334150641e-06
4.79508019524836,-0.564210526315789,4.70163392881854e-06
4.83988094090936,-0.564210526315789,2.81785154478874e-06


==> files/curves/below/s011.csv <==
t,X,Y
-0.180489680348565,-0.515789473684211,2.94048147933321e-06
-0.119427929741355,-0.515789473684211,4.90624409077305e-06
-0.0583661791341462,-0.515789473684211,8.09145984406765e-06
0.00269557147306304,-0.515789473684211,1.31902080215481e-05
0.0637573220802723,-0.515789473684211,2.12531562915033e-05
0.124819072687482,-0.515789473684211,3.3848720484299e-05
0.185880823294691,-0.515789473684211,5.32853848347199e-05
0.2469425739019,-0.515789473684211,8.2912686319847e-05
0.308004324509109,-0.515789473684211,0.0001275207608634
0.369066075116319,-0.515789473684211,0.000193859832816061
0.430127825723528,-0.515789473684211,0.000291300883556209
0.491189576330737,-0.515789473684211,0.000432656068353944
0.552251326937946,-0.515789473684211,0.000635171241530007
0.613313077545156,-0.515789473684211,0.000921692137865749
0.674374828152365,-0.515789473684211,0.00132198938784631
0.735436578759574,-0.515789473684211,0.00187420496637885
0.796498329366783,-0.515789473684211,0.00262635379494263
0.857560079973993,-0.515789473684211,0.00363777977219829
0.918621830581202,-0.515789473684211,0.00498042733017634
0.979683581188411,-0.515789473684211,0.00673975083278916
1.04074533179562,-0.515789473684211,0.00901504925590489
1.10180708240283,-0.515789473684211,0.0119189883781252
1.16286883301004,-0.515789473684211,0.015576063827328
1.22393058361725,-0.515789473684211,0.0201197726750223
1.28499233422446,-0.515789473684211,0.0256883050772961
1.34605408483167,-0.515789473684211,0.0324186451429126
1.40711583543888,-0.515789473684211,0.0404390831384704
1.46817758604609,-0.515789473684211,0.0498602865047347
1.52923933665329,-0.515789473684211,0.0607652471237633
1.5903010872605,-0.515789473684211,0.0731986036917108
1.65136283786771,-0.515789473684211,0.0871560128889531
1.71242458847492,-0.515789473684211,0.102574389695308
1.77348633908213,-0.515789473684211,0.119323932663201
1.83454808968934,-0.515789473684211,0.137202872693575
1.89560984029655,-0.515789473684211,0.155935817061528
1.95667159090376,-0.515789473684211,0.175176395288475
2.01773334151097,-0.515789473684211,0.194514651757278
2.07879509211818,-0.515789473684211,0.21348928568518
2.13985684272539,-0.515789473684211,0.231604438344872
2.2009185933326,-0.515789473684211,0.248350306787919
2.26198034393981,-0.515789473684211,0.263226466176426
2.32304209454701,-0.515789473684211,0.275766454487851
2.38410384515422,-0.515789473684211,0.285561955302044
2.44516559576143,-0.515789473684211,0.292284838475467
2.50622734636864,-0.515789473684211,0.295705402121413
2.56728909697585,-0.515789473684211,0.295705402121413
2.62835084758306,-0.515789473684211,0.292284838475467
2.68941259819027,-0.515789473684211,0.285561955302044
2.75047434879748,-0.515789473684211,0.275766454487851
2.81153609940469,-0.515789473684211,0.263226466176426
2.8725978500119,-0.515789473684211,0.248350306787919
2.93365960061911,-0.515789473684211,0.231604438344872
2.99472135122632,-0.515789473684211,0.21348928568518
3.05578310183353,-0.515789473684211,0.194514651757278
3.11684485244073,-0.515789473684211,0.175176395288475
3.17790660304794,-0.515789473684211,0.155935817061528
3.23896835365515,-0.515789473684211,0.137202872693575
3.30003010426236,-0.515789473684211,0.119323932663201
3.36109185486957,-0.515789473684211,0.102574389695308
3.42215360547678,-0.515789473684211,0.0871560128889531
3.48321535608399,-0.515789473684211,0.0731986036917109
3.5442771066912,-0.515789473684211,0.0607652471237633
3.60533885729841,-0.515789473684211,0.0498602865047348
3.66640060790562,-0.515789473684211,0.0404390831384704
3.72746235851283,-0.515789473684211,0.0324186451429126
3.78852410912004,-0.515789473684211,0.0256883050772961
3.84958585972725,-0.515789473684211,0.0201197726750223
3.91064761033445,-0.515789473684211,0.015576063827328
3.97170936094166,-0.515789473684211,0.0119189883781252
4.03277111154887,-0.515789473684211,0.0090150492559049
4.09383286215608,-0.515789473684211,0.00673975083278916
4.15489461276329,-0.515789473684211,0.00498042733017634
4.2159563633705,-0.515789473684211,0.00363777977219828
4.27701811397771,-0.515789473684211,0.00262635379494263
4.33807986458492,-0.515789473684211,0.00187420496637885
4.39914161519213,-0.515789473684211,0.00132198938784631
4.46020336579934,-0.515789473684211,0.00092169213786575
4.52126511640655,-0.515789473684211,0.000635171241530005
4.58232686701376,-0.515789473684211,0.000432656068353946
4.64338861762097,-0.515789473684211,0.000291300883556208
4.70445036822818,-0.515789473684211,0.000193859832816061
4.76551211883538,-0.515789473684211,0.0001275207608634
4.82657386944259,-0.515789473684211,8.2912686319847e-05
4.8876356200498,-0.515789473684211,5.32853848347201e-05
4.94869737065701,-0.515789473684211,3.3848720484299e-05
5.00975912126422,-0.515789473684211,2.12531562915034e-05
5.07082087187143,-0.515789473684211,1.31902080215481e-05
5.13188262247864,-0.515789473684211,8.09145984406765e-06
5.19294437308585,-0.515789473684211,4.90624409077308e-06
5.25400612369306,-0.515789473684211,2.94048147933321e-06


==> files/curves/below/s012.csv <==
t,X,Y
-0.314274644290599,-0.467368421052632,3.17658072017035e-06
-0.255741703256933,-0.467368421052632,5.30017974836336e-06
-0.197208762223267,-0.467368421052632,8.74114512175959e-06
-0.138675821189601,-0.467368421052632,1.4249285632565e-05
-0.0801428801559351,-0.467368421052632,2.2959629908523e-05
-0.0216099391222691,-0.467368421052632,3.65665261449774e-05
0.036923001911397,-0.467368421052632,5.75638130430301e-05
0.095455942945063,-0.467368421052632,8.95699709970227e-05
0.153988883978729,-0.467368421052632,0.000137759748948321
0.212521825012395,-0.467368421052632,0.000209425365086329
0.271054766046061,-0.467368421052632,0.000314690222324771
0.329587707079727,-0.467368421052632,0.00046739519866301
0.388120648113393,-0.467368421052632,0.000686170864884487
0.446653589147059,-0.467368421052632,0.000995697301838081
0.505186530180725,-0.467368421052632,0.00142813550475233
0.563719471214391,-0.467368421052632,0.00202468997124805
0.622252412248057,-0.467368421052632,0.00283723087120169
0.680785353281723,-0.467368421052632,0.00392986698600501
0.739318294315389,-0.467368421052632,0.00538031936145205
0.797851235349055,-0.467368421052632,0.00728090372432646
0.856384176382721,-0.467368421052632,0.00973889203484707
0.914917117416387,-0.467368421052632,0.0128759963128462
0.973450058450053,-0.467368421052632,0.0168267082781466
1.03198299948372,-0.467368421052632,0.0217352438445485
1.09051594051739,-0.467368421052632,0.0277508888309328
1.14904888155105,-0.467368421052632,0.0350216261720418
1.20758182258472,-0.467368421052632,0.0436860469082635
1.26611476361838,-0.467368421052632,0.0538637042696239
1.32464770465205,-0.467368421052632,0.0656442537816984
1.38318064568572,-0.467368421052632,0.0790759183027419
1.44171358671938,-0.467368421052632,0.0941540057762064
1.50024652775305,-0.467368421052632,0.110810365914375
1.55877946878671,-0.467368421052632,0.128904775159061
1.61731240982038,-0.467368421052632,0.148219263822477
1.67584535085405,-0.467368421052632,0.1684563271502
1.73437829188771,-0.467368421052632,0.189241783637588
1.79291123292138,-0.467368421052632,0.210132761218048
1.85144417395504,-0.467368421052632,0.230630920016631
1.90997711498871,-0.467368421052632,0.250200587462647
1.96851005602238,-0.467368421052632,0.268291027144911
2.02704299705604,-0.467368421052632,0.284361633756734
2.08557593808971,-0.467368421052632,0.297908491773424
2.14410887912337,-0.467368421052632,0.308490499940954
2.20264182015704,-0.467368421052632,0.315753181655752
2.26117476119071,-0.467368421052632,0.319448391643027
2.31970770222437,-0.467368421052632,0.319448391643027
2.37824064325804,-0.467368421052632,0.315753181655752
2.4367735842917,-0.467368421052632,0.308490499940955
2.49530652532537,-0.467368421052632,0.297908491773424
2.55383946635904,-0.467368421052632,0.284361633756734
2.6123724073927,-0.467368421052632,0.268291027144911
2.67090534842637,-0.467368421052632,0.250200587462648
2.72943828946003,-0.467368421052632,0.230630920016632
2.7879712304937,-0.467368421052632,0.210132761218049
2.84650417152737,-0.467368421052632,0.189241783637589
2.90503711256103,-0.467368421052632,0.1684563271502
2.9635700535947,-0.467368421052632,0.148219263822478
3.02210299462836,-0.467368421052632,0.128904775159061
3.08063593566203,-0.467368421052632,0.110810365914376
3.1391688766957,-0.467368421052632,0.0941540057762067
3.19770181772936,-0.467368421052632,0.0790759183027422
3.25623475876303,-0.467368421052632,0.0656442537816986
3.31476769979669,-0.467368421052632,0.0538637042696241
3.37330064083036,-0.467368421052632,0.0436860469082637
3.43183358186403,-0.467368421052632,0.035021626172042
3.49036652289769,-0.467368421052632,0.0277508888309329
3.54889946393136,-0.467368421052632,0.0217352438445486
3.60743240496502,-0.467368421052632,0.0168267082781467
3.66596534599869,-0.467368421052632,0.0128759963128463
3.72449828703236,-0.467368421052632,0.00973889203484712
3.78303122806602,-0.467368421052632,0.0072809037243265
3.84156416909969,-0.467368421052632,0.00538031936145207
3.90009711013336,-0.467368421052632,0.00392986698600504
3.95863005116702,-0.467368421052632,0.0028372308712017
4.01716299220069,-0.467368421052632,0.00202468997124806
4.07569593323435,-0.467368421052632,0.00142813550475234
4.13422887426802,-0.467368421052632,0.000995697301838085
4.19276181530168,-0.467368421052632,0.000686170864884493
4.25129475633535,-0.467368421052632,0.000467395198663013
4.30982769736902,-0.467368421052632,0.000314690222324772
4.36836063840268,-0.467368421052632,0.000209425365086332
4.42689357943635,-0.467368421052632,0.000137759748948322
4.48542652047002,-0.467368421052632,8.95699709970233e-05
4.54395946150368,-0.467368421052632,5.7563813043031e-05
4.60249240253735,-0.467368421052632,3.65665261449778e-05
4.66102534357101,-0.467368421052632,2.29596299085232e-05
4.71955828460468,-0.467368421052632,1.4249285632565e-05
4.77809122563835,-0.467368421052632,8.7411451217597e-06
4.83662416667201,-0.467368421052632,5.3001797483634e-06
4.89515710770568,-0.467368421052632,3.17658072017036e-06


==> files/curves/below/s013.csv <==
t,X,Y
-0.371577599632608,-0.418947368421053,2.96053572898157e-06
-0.318922327580414,-0.418947368421053,4.9397049523781e-06
-0.266267055528219,-0.418947368421053,8.14664405688217e-06
-0.213611783476025,-0.418947368421053,1.32801659847038e-05
-0.160956511423831,-0.418947368421053,2.1398104016929e-05
-0.108301239371637,-0.418947368421053,3.4079570668407e-05
-0.0556459673194423,-0.418947368421053,5.36487941666935e-05
-0.00299069526724804,-0.418947368421053,8.34781555200992e-05
0.0496645767849462,-0.418947368421053,0.000128390459649697
0.102319848837141,-0.418947368421053,0.000195181967817219
0.154975120889335,-0.418947368421053,0.000293287572022938
0.207630392941529,-0.418947368421053,0.000435606807159012
0.260285664993723,-0.418947368421053,0.00063950314524599
0.312940937045918,-0.418947368421053,0.000927978130265839
0.365596209098112,-0.418947368421053,0.00133100543008385
0.418251481150306,-0.418947368421053,0.00188698715002875
0.470906753202501,-0.418947368421053,0.00264426567605424
0.523562025254695,-0.418947368421053,0.00366258963555916
0.576217297306889,-0.418947368421053,0.00501439412566098
0.628872569359083,-0.418947368421053,0.00678571631385697
0.681527841411278,-0.418947368421053,0.00907653240063506
0.734183113463472,-0.418947368421053,0.0120002765515658
0.786838385515666,-0.418947368421053,0.0156822934617357
0.83949365756786,-0.418947368421053,0.0202569906602159
0.892148929620055,-0.418947368421053,0.0258635007677584
0.944804201672249,-0.418947368421053,0.0326397421324795
0.997459473724443,-0.418947368421053,0.0407148799678364
1.05011474577664,-0.418947368421053,0.0502003364727868
1.10277001782883,-0.418947368421053,0.0611796695387077
1.15542528988103,-0.418947368421053,0.0736978223001811
1.20808056193322,-0.418947368421053,0.0877504218158978
1.26073583398541,-0.418947368421053,0.103273952822278
1.31339110603761,-0.418947368421053,0.120137728618548
1.3660463780898,-0.418947368421053,0.138138604029007
1.418701650142,-0.418947368421053,0.156999308134827
1.47135692219419,-0.418947368421053,0.176371108191211
1.52401219424639,-0.418947368421053,0.195841252660573
1.57666746629858,-0.418947368421053,0.214945294662782
1.62932273835077,-0.418947368421053,0.233183993686023
1.68197801040297,-0.418947368421053,0.25004406989698
1.73463328245516,-0.418947368421053,0.26502168553212
1.78728855450736,-0.418947368421053,0.27764719727158
1.83994382655955,-0.418947368421053,0.287509503954178
1.89259909861175,-0.418947368421053,0.29427823757028
1.94525437066394,-0.418947368421053,0.297722129653347
1.99790964271613,-0.418947368421053,0.297722129653347
2.05056491476833,-0.418947368421053,0.29427823757028
2.10322018682052,-0.418947368421053,0.287509503954178
2.15587545887272,-0.418947368421053,0.27764719727158
2.20853073092491,-0.418947368421053,0.26502168553212
2.26118600297711,-0.418947368421053,0.25004406989698
2.3138412750293,-0.418947368421053,0.233183993686023
2.36649654708149,-0.418947368421053,0.214945294662783
2.41915181913369,-0.418947368421053,0.195841252660573
2.47180709118588,-0.418947368421053,0.176371108191211
2.52446236323808,-0.418947368421053,0.156999308134827
2.57711763529027,-0.418947368421053,0.138138604029007
2.62977290734247,-0.418947368421053,0.120137728618548
2.68242817939466,-0.418947368421053,0.103273952822278
2.73508345144685,-0.418947368421053,0.087750421815898
2.78773872349905,-0.418947368421053,0.0736978223001811
2.84039399555124,-0.418947368421053,0.0611796695387077
2.89304926760344,-0.418947368421053,0.0502003364727868
2.94570453965563,-0.418947368421053,0.0407148799678364
2.99835981170783,-0.418947368421053,0.0326397421324795
3.05101508376002,-0.418947368421053,0.0258635007677584
3.10367035581221,-0.418947368421053,0.020256990660216
3.15632562786441,-0.418947368421053,0.0156822934617357
3.2089808999166,-0.418947368421053,0.0120002765515658
3.2616361719688,-0.418947368421053,0.00907653240063507
3.31429144402099,-0.418947368421053,0.00678571631385697
3.36694671607319,-0.418947368421053,0.00501439412566099
3.41960198812538,-0.418947368421053,0.00366258963555916
3.47225726017757,-0.418947368421053,0.00264426567605425
3.52491253222977,-0.418947368421053,0.00188698715002875
3.57756780428196,-0.418947368421053,0.00133100543008385
3.63022307633416,-0.418947368421053,0.000927978130265841
3.68287834838635,-0.418947368421053,0.000639503145245989
3.73553362043855,-0.418947368421053,0.000435606807159014
3.78818889249074,-0.418947368421053,0.000293287572022938
3.84084416454294,-0.418947368421053,0.000195181967817218
3.89349943659513,-0.418947368421053,0.000128390459649697
3.94615470864732,-0.418947368421053,8.34781555200992e-05
3.99880998069952,-0.418947368421053,5.36487941666935e-05
4.05146525275171,-0.418947368421053,3.40795706684068e-05
4.10412052480391,-0.418947368421053,2.1398104016929e-05
4.1567757968561,-0.418947368421053,1.32801659847038e-05
4.2094310689083,-0.418947368421053,8.14664405688211e-06
4.26208634096049,-0.418947368421053,4.9397049523781e-06
4.31474161301268,-0.418947368421053,2.96053572898156e-06


==> files/curves/below/s014.csv <==
t,X,Y
-0.154485570241589,-0.370526315789474,2.85150012683321e-06
-0.110657839162658,-0.370526315789474,4.75777716861746e-06
-0.0668301080837284,-0.370526315789474,7.8466057119519e-06
-0.0230023770047983,-0.370526315789474,1.27910616376097e-05
0.0208253540741319,-0.370526315789474,2.06100185587873e-05
0.064653085153062,-0.370526315789474,3.28244307717957e-05
0.108480816231992,-0.370526315789474,5.16729259077038e-05
0.152308547310922,-0.370526315789474,8.04036812402363e-05
0.196136278389852,-0.370526315789474,0.000123661879298185
0.239964009468782,-0.370526315789474,0.00018799347717307
0.283791740547713,-0.370526315789474,0.000282485882752614
0.327619471626643,-0.370526315789474,0.000419563545105611
0.371447202705573,-0.370526315789474,0.000615950445025189
0.415274933784503,-0.370526315789474,0.000893800986844278
0.459102664863433,-0.370526315789474,0.00128198491764374
0.502930395942363,-0.370526315789474,0.00181749000526016
0.546758127021293,-0.370526315789474,0.00254687820073807
0.590585858100223,-0.370526315789474,0.00352769760827295
0.634413589179153,-0.370526315789474,0.00482971556307908
0.678241320258084,-0.370526315789474,0.00653580051076551
0.722069051337014,-0.370526315789474,0.00874224655971975
0.765896782415944,-0.370526315789474,0.0115583101307799
0.809724513494874,-0.370526315789474,0.0151047195132342
0.853552244573804,-0.370526315789474,0.0195109320490232
0.897379975652734,-0.370526315789474,0.0249109561481238
0.941207706731664,-0.370526315789474,0.0314376306691577
0.985035437810594,-0.370526315789474,0.039215363711291
1.02886316888952,-0.370526315789474,0.0483514738288477
1.07269089996845,-0.370526315789474,0.0589264415022787
1.11651863104738,-0.370526315789474,0.0709835546246183
1.16034636212631,-0.370526315789474,0.0845186013086139
1.20417409320524,-0.370526315789474,0.0994704055379178
1.24800182428418,-0.370526315789474,0.115713093761948
1.29182955536311,-0.370526315789474,0.133051002578097
1.33565728644204,-0.370526315789474,0.151217072868494
1.37948501752097,-0.370526315789474,0.169875415605931
1.4233127485999,-0.370526315789474,0.188628480762467
1.46714047967883,-0.370526315789474,0.207028926890867
1.51096821075776,-0.370526315789474,0.224595900350746
1.55479594183669,-0.370526315789474,0.24083502524403
1.59862367291562,-0.370526315789474,0.255261019993958
1.64245140399455,-0.370526315789474,0.267421538096804
1.68627913507348,-0.370526315789474,0.276920619118188
1.73010686615241,-0.370526315789474,0.283440062398629
1.77393459723134,-0.370526315789474,0.28675711701666
1.81776232831027,-0.370526315789474,0.28675711701666
1.8615900593892,-0.370526315789474,0.283440062398629
1.90541779046813,-0.370526315789474,0.276920619118188
1.94924552154706,-0.370526315789474,0.267421538096804
1.99307325262599,-0.370526315789474,0.255261019993958
2.03690098370492,-0.370526315789474,0.24083502524403
2.08072871478385,-0.370526315789474,0.224595900350747
2.12455644586278,-0.370526315789474,0.207028926890867
2.16838417694171,-0.370526315789474,0.188628480762468
2.21221190802064,-0.370526315789474,0.169875415605931
2.25603963909957,-0.370526315789474,0.151217072868494
2.2998673701785,-0.370526315789474,0.133051002578097
2.34369510125743,-0.370526315789474,0.115713093761948
2.38752283233636,-0.370526315789474,0.099470405537918
2.43135056341529,-0.370526315789474,0.084518601308614
2.47517829449422,-0.370526315789474,0.0709835546246184
2.51900602557315,-0.370526315789474,0.0589264415022788
2.56283375665208,-0.370526315789474,0.0483514738288478
2.60666148773101,-0.370526315789474,0.0392153637112911
2.65048921880994,-0.370526315789474,0.0314376306691578
2.69431694988887,-0.370526315789474,0.0249109561481239
2.7381446809678,-0.370526315789474,0.0195109320490232
2.78197241204673,-0.370526315789474,0.0151047195132342
2.82580014312566,-0.370526315789474,0.0115583101307799
2.86962787420459,-0.370526315789474,0.00874224655971978
2.91345560528352,-0.370526315789474,0.00653580051076553
2.95728333636245,-0.370526315789474,0.00482971556307909
3.00111106744138,-0.370526315789474,0.00352769760827296
3.04493879852031,-0.370526315789474,0.00254687820073808
3.08876652959924,-0.370526315789474,0.00181749000526017
3.13259426067817,-0.370526315789474,0.00128198491764374
3.1764219917571,-0.370526315789474,0.000893800986844283
3.22024972283603,-0.370526315789474,0.000615950445025191
3.26407745391496,-0.370526315789474,0.000419563545105611
3.30790518499389,-0.370526315789474,0.000282485882752614
3.35173291607282,-0.370526315789474,0.00018799347717307
3.39556064715175,-0.370526315789474,0.000123661879298185
3.43938837823068,-0.370526315789474,8.04036812402366e-05
3.48321610930961,-0.370526315789474,5.16729259077039e-05
3.52704384038854,-0.370526315789474,3.28244307717958e-05
3.57087157146747,-0.370526315789474,2.06100185587873e-05
3.6146993025464,-0.370526315789474,1.27910616376097e-05
3.65852703362533,-0.370526315789474,7.8466057119519e-06
3.70235476470426,-0.370526315789474,4.75777716861746e-06
3.74618249578319,-0.370526315789474,2.85150012683322e-06


==> files/curves/below/s015.csv <==
t,X,Y
-0.781056044025146,-0.322105263157895,2.92003819877742e-06
-0.727336195545028,-0.322105263157895,4.87213412438566e-06
-0.673616347064911,-0.322105263157895,8.0352051167855e-06
-0.619896498584793,-0.322105263157895,1.30985049705107e-05
-0.566176650104676,-0.322105263157895,2.11053967358603e-05
-0.512456801624558,-0.322105263157895,3.36133920545238e-05
-0.458736953144441,-0.322105263157895,5.29149257519625e-05
-0.405017104664323,-0.322105263157895,8.23362476243536e-05
-0.351297256184206,-0.322105263157895,0.000126634190854597
-0.297577407704088,-0.322105263157895,0.000192512049815688
-0.243857559223971,-0.322105263157895,0.000289275655466679
-0.190137710743854,-0.322105263157895,0.000429648088384785
-0.136417862263736,-0.322105263157895,0.000630755303533856
-0.0826980137836187,-0.322105263157895,0.000915284203963468
-0.0289781653035013,-0.322105263157895,0.00131279844407148
0.0247416831766162,-0.322105263157895,0.00186117482209261
0.0784615316567336,-0.322105263157895,0.00260809444257258
0.132181380136851,-0.322105263157895,0.00361248862413091
0.185901228616969,-0.322105263157895,0.00494580161533539
0.239621077097086,-0.322105263157895,0.00669289367074983
0.293340925577203,-0.322105263157895,0.00895237340419218
0.347060774057321,-0.322105263157895,0.0118361233014133
0.400780622537438,-0.322105263157895,0.0154677734520902
0.454500471017556,-0.322105263157895,0.0199798928082709
0.508220319497673,-0.322105263157895,0.0255097107785771
0.561940167977791,-0.322105263157895,0.0321932591091787
0.615660016457908,-0.322105263157895,0.0401579361467859
0.669379864938026,-0.322105263157895,0.0495136399324737
0.723099713418143,-0.322105263157895,0.0603427853590069
0.776819561898261,-0.322105263157895,0.0726897007783347
0.830539410378378,-0.322105263157895,0.0865500730671467
0.884259258858495,-0.322105263157895,0.101861255794919
0.937979107338613,-0.322105263157895,0.118494349940236
0.99169895581873,-0.322105263157895,0.136248989175094
1.04541880429885,-0.322105263157895,0.154851695403463
1.09913865277897,-0.322105263157895,0.173958506238399
1.15285850125908,-0.322105263157895,0.193162316221063
1.2065783497392,-0.322105263157895,0.212005031696985
1.26029819821932,-0.322105263157895,0.229994241326348
1.31401804669944,-0.322105263157895,0.246623686493432
1.36773789517955,-0.322105263157895,0.261396421493073
1.42145774365967,-0.322105263157895,0.273849227313801
1.47517759213979,-0.322105263157895,0.283576626297482
1.5288974406199,-0.322105263157895,0.290252769578875
1.58261728910002,-0.322105263157895,0.293649552241073
1.63633713758014,-0.322105263157895,0.293649552241073
1.69005698606026,-0.322105263157895,0.290252769578875
1.74377683454037,-0.322105263157895,0.283576626297482
1.79749668302049,-0.322105263157895,0.273849227313801
1.85121653150061,-0.322105263157895,0.261396421493073
1.90493637998073,-0.322105263157895,0.246623686493432
1.95865622846084,-0.322105263157895,0.229994241326348
2.01237607694096,-0.322105263157895,0.212005031696985
2.06609592542108,-0.322105263157895,0.193162316221063
2.1198157739012,-0.322105263157895,0.173958506238399
2.17353562238131,-0.322105263157895,0.154851695403463
2.22725547086143,-0.322105263157895,0.136248989175094
2.28097531934155,-0.322105263157895,0.118494349940236
2.33469516782167,-0.322105263157895,0.101861255794919
2.38841501630178,-0.322105263157895,0.0865500730671467
2.4421348647819,-0.322105263157895,0.0726897007783347
2.49585471326202,-0.322105263157895,0.060342785359007
2.54957456174214,-0.322105263157895,0.0495136399324737
2.60329441022225,-0.322105263157895,0.0401579361467859
2.65701425870237,-0.322105263157895,0.0321932591091788
2.71073410718249,-0.322105263157895,0.0255097107785771
2.76445395566261,-0.322105263157895,0.019979892808271
2.81817380414272,-0.322105263157895,0.0154677734520902
2.87189365262284,-0.322105263157895,0.0118361233014133
2.92561350110296,-0.322105263157895,0.00895237340419218
2.97933334958308,-0.322105263157895,0.00669289367074984
3.03305319806319,-0.322105263157895,0.0049458016153354
3.08677304654331,-0.322105263157895,0.00361248862413091
3.14049289502343,-0.322105263157895,0.00260809444257259
3.19421274350355,-0.322105263157895,0.00186117482209262
3.24793259198366,-0.322105263157895,0.00131279844407148
3.30165244046378,-0.322105263157895,0.000915284203963472
3.3553722889439,-0.322105263157895,0.00063075530353386
3.40909213742402,-0.322105263157895,0.000429648088384785
3.46281198590413,-0.322105263157895,0.000289275655466679
3.51653183438425,-0.322105263157895,0.000192512049815688
3.57025168286437,-0.322105263157895,0.000126634190854597
3.62397153134448,-0.322105263157895,8.23362476243536e-05
3.6776913798246,-0.322105263157895,5.29149257519626e-05
3.73141122830472,-0.322105263157895,3.36133920545239e-05
3.78513107678484,-0.322105263157895,2.11053967358603e-05
3.83885092526495,-0.322105263157895,1.30985049705108e-05
3.89257077374507,-0.322105263157895,8.0352051167855e-06
3.94629062222519,-0.322105263157895,4.87213412438566e-06
4.00001047070531,-0.322105263157895,2.92003819877742e-06


==> files/curves/below/s016.csv <==
t,X,Y
-1.07305174326916,-0.273684210526316,2.84083234602159e-06
-1.01605492069232,-0.273684210526316,4.73997779224441e-06
-0.959058098115472,-0.273684210526316,7.81725068262449e-06
-0.902061275538628,-0.273684210526316,1.27432088458058e-05
-0.845064452961784,-0.273684210526316,2.05329141748739e-05
-0.788067630384939,-0.273684210526316,3.27016309060533e-05
-0.731070807808095,-0.273684210526316,5.14796117141358e-05
-0.674073985231251,-0.273684210526316,8.01028820784735e-05
-0.617077162654407,-0.273684210526316,0.000123199246380623
-0.560080340077562,-0.273684210526316,0.000187290172554695
-0.503083517500718,-0.273684210526316,0.000281429071479409
-0.446086694923874,-0.273684210526316,0.000417993910970366
-0.38908987234703,-0.273684210526316,0.000613646105538575
-0.332093049770185,-0.273684210526316,0.000890457177413189
-0.275096227193341,-0.273684210526316,0.00127718886872319
-0.218099404616497,-0.273684210526316,0.00181069057192997
-0.161102582039652,-0.273684210526316,0.00253735004461292
-0.104105759462808,-0.273684210526316,0.00351450009707504
-0.0471089368859638,-0.273684210526316,0.00481164705712863
0.00988788569088062,-0.273684210526316,0.00651134935026189
0.0668847082677249,-0.273684210526316,0.00870954083783583
0.123881530844569,-0.273684210526316,0.0115150692002018
0.180878353421413,-0.273684210526316,0.0150482110686187
0.237875175998258,-0.273684210526316,0.0194379394706358
0.294871998575102,-0.273684210526316,0.0248177614757844
0.351868821151946,-0.273684210526316,0.0313200189776627
0.408865643728791,-0.273684210526316,0.0390686546508273
0.465862466305635,-0.273684210526316,0.0481705855588908
0.522859288882479,-0.273684210526316,0.0587059910958279
0.579856111459323,-0.273684210526316,0.0707179972098248
0.636852934036168,-0.273684210526316,0.0842024077707703
0.693849756613012,-0.273684210526316,0.099098275628634
0.750846579189856,-0.273684210526316,0.115280198139861
0.8078434017667,-0.273684210526316,0.132553243900511
0.864840224343545,-0.273684210526316,0.150651352890734
0.921837046920389,-0.273684210526316,0.169239892681729
0.978833869497233,-0.273684210526316,0.187922800524663
1.03583069207408,-0.273684210526316,0.206254408526672
1.09282751465092,-0.273684210526316,0.223755661974608
1.14982433722777,-0.273684210526316,0.239934034485907
1.20682115980461,-0.273684210526316,0.25430605997645
1.26381798238145,-0.273684210526316,0.266421084221359
1.3208148049583,-0.273684210526316,0.275884628118513
1.37781162753514,-0.273684210526316,0.282379681432678
1.43480845011199,-0.273684210526316,0.285684326578491
1.49180527268883,-0.273684210526316,0.285684326578491
1.54880209526568,-0.273684210526316,0.282379681432678
1.60579891784252,-0.273684210526316,0.275884628118513
1.66279574041936,-0.273684210526316,0.266421084221359
1.71979256299621,-0.273684210526316,0.25430605997645
1.77678938557305,-0.273684210526316,0.239934034485907
1.8337862081499,-0.273684210526316,0.223755661974608
1.89078303072674,-0.273684210526316,0.206254408526672
1.94777985330359,-0.273684210526316,0.187922800524663
2.00477667588043,-0.273684210526316,0.169239892681729
2.06177349845727,-0.273684210526316,0.150651352890734
2.11877032103412,-0.273684210526316,0.132553243900511
2.17576714361096,-0.273684210526316,0.115280198139861
2.23276396618781,-0.273684210526316,0.0990982756286342
2.28976078876465,-0.273684210526316,0.0842024077707703
2.3467576113415,-0.273684210526316,0.0707179972098249
2.40375443391834,-0.273684210526316,0.0587059910958279
2.46075125649518,-0.273684210526316,0.0481705855588909
2.51774807907203,-0.273684210526316,0.0390686546508273
2.57474490164887,-0.273684210526316,0.0313200189776627
2.63174172422572,-0.273684210526316,0.0248177614757845
2.68873854680256,-0.273684210526316,0.0194379394706359
2.74573536937941,-0.273684210526316,0.0150482110686187
2.80273219195625,-0.273684210526316,0.0115150692002018
2.85972901453309,-0.273684210526316,0.00870954083783585
2.91672583710994,-0.273684210526316,0.00651134935026189
2.97372265968678,-0.273684210526316,0.00481164705712864
3.03071948226363,-0.273684210526316,0.00351450009707506
3.08771630484047,-0.273684210526316,0.00253735004461292
3.14471312741732,-0.273684210526316,0.00181069057192998
3.20170994999416,-0.273684210526316,0.0012771888687232
3.25870677257101,-0.273684210526316,0.000890457177413189
3.31570359514785,-0.273684210526316,0.000613646105538577
3.37270041772469,-0.273684210526316,0.000417993910970366
3.42969724030154,-0.273684210526316,0.00028142907147941
3.48669406287838,-0.273684210526316,0.000187290172554695
3.54369088545523,-0.273684210526316,0.000123199246380623
3.60068770803207,-0.273684210526316,8.01028820784737e-05
3.65768453060891,-0.273684210526316,5.14796117141359e-05
3.71468135318576,-0.273684210526316,3.27016309060534e-05
3.7716781757626,-0.273684210526316,2.0532914174874e-05
3.82867499833945,-0.273684210526316,1.27432088458059e-05
3.88567182091629,-0.273684210526316,7.81725068262449e-06
3.94266864349314,-0.273684210526316,4.73997779224443e-06
3.99966546606998,-0.273684210526316,2.84083234602159e-06


==> files/curves/below/s017.csv <==
t,X,Y
-1.30712134157456,-0.225263157894737,2.82076086232152e-06
-1.24956863141545,-0.225263157894737,4.70648817532669e-06
-1.19201592125635,-0.225263157894737,7.76201904606721e-06
-1.13446321109724,-0.225263157894737,1.26531735753355e-05
-1.07691050093813,-0.225263157894737,2.03878418854961e-05
-1.01935779077903,-0.225263157894737,3.24705823358638e-05
-0.961805080619921,-0.225263157894737,5.11158900785195e-05
-0.904252370460815,-0.225263157894737,7.95369269300757e-05
-0.846699660301708,-0.225263157894737,0.000122328800199928
-0.789146950142602,-0.225263157894737,0.000185966901348326
-0.731594239983496,-0.225263157894737,0.000279440675709122
-0.67404152982439,-0.225263157894737,0.000415040636384304
-0.616488819665284,-0.225263157894737,0.00060931047910776
-0.558936109506177,-0.225263157894737,0.000884165783010035
-0.501383399347071,-0.225263157894737,0.00126816507835543
-0.443830689187965,-0.225263157894737,0.00179789740363503
-0.386277979028859,-0.225263157894737,0.00251942277054019
-0.328725268869753,-0.225263157894737,0.00348966891282332
-0.271172558710646,-0.225263157894737,0.00477765107154614
-0.21361984855154,-0.225263157894737,0.00646534436776715
-0.156067138392434,-0.225263157894737,0.00864800485623997
-0.0985144282333279,-0.225263157894737,0.0114337111700172
-0.0409617180742217,-0.225263157894737,0.0149418901434849
0.0165909920848846,-0.225263157894737,0.0193006035642089
0.0741437022439908,-0.225263157894737,0.0246424152271292
0.131696412403097,-0.225263157894737,0.0310987319836321
0.189249122562203,-0.225263157894737,0.0387926208095111
0.246801832721309,-0.225263157894737,0.047830243361569
0.304354542880416,-0.225263157894737,0.0582912125380484
0.361907253039522,-0.225263157894737,0.0702183495870829
0.419459963198628,-0.225263157894737,0.0836074880257018
0.477012673357734,-0.225263157894737,0.0983981113170123
0.53456538351684,-0.225263157894737,0.114465702831419
0.592118093675946,-0.225263157894737,0.131616708424186
0.649670803835053,-0.225263157894737,0.149586947883457
0.707223513994159,-0.225263157894737,0.168044153076708
0.764776224153265,-0.225263157894737,0.186595059578287
0.822328934312371,-0.225263157894737,0.204797148296371
0.879881644471477,-0.225263157894737,0.222174749208527
0.937434354630584,-0.225263157894737,0.238238815805009
0.99498706478969,-0.225263157894737,0.252509297860306
1.0525397749488,-0.225263157894737,0.26453872518078
1.1100924851079,-0.225263157894737,0.273935405798465
1.16764519526701,-0.225263157894737,0.280384569267385
1.22519790542611,-0.225263157894737,0.283665865928282
1.28275061558522,-0.225263157894737,0.283665865928282
1.34030332574433,-0.225263157894737,0.280384569267385
1.39785603590343,-0.225263157894737,0.273935405798465
1.45540874606254,-0.225263157894737,0.26453872518078
1.51296145622165,-0.225263157894737,0.252509297860306
1.57051416638075,-0.225263157894737,0.238238815805009
1.62806687653986,-0.225263157894737,0.222174749208527
1.68561958669896,-0.225263157894737,0.204797148296371
1.74317229685807,-0.225263157894737,0.186595059578287
1.80072500701718,-0.225263157894737,0.168044153076708
1.85827771717628,-0.225263157894737,0.149586947883457
1.91583042733539,-0.225263157894737,0.131616708424186
1.9733831374945,-0.225263157894737,0.114465702831419
2.0309358476536,-0.225263157894737,0.0983981113170123
2.08848855781271,-0.225263157894737,0.0836074880257018
2.14604126797181,-0.225263157894737,0.0702183495870829
2.20359397813092,-0.225263157894737,0.0582912125380484
2.26114668829003,-0.225263157894737,0.047830243361569
2.31869939844913,-0.225263157894737,0.038792620809511
2.37625210860824,-0.225263157894737,0.0310987319836321
2.43380481876734,-0.225263157894737,0.0246424152271292
2.49135752892645,-0.225263157894737,0.0193006035642089
2.54891023908556,-0.225263157894737,0.0149418901434849
2.60646294924466,-0.225263157894737,0.0114337111700172
2.66401565940377,-0.225263157894737,0.00864800485623997
2.72156836956288,-0.225263157894737,0.00646534436776715
2.77912107972198,-0.225263157894737,0.00477765107154615
2.83667378988109,-0.225263157894737,0.00348966891282331
2.89422650004019,-0.225263157894737,0.00251942277054018
2.9517792101993,-0.225263157894737,0.00179789740363503
3.00933192035841,-0.225263157894737,0.00126816507835543
3.06688463051751,-0.225263157894737,0.000884165783010038
3.12443734067662,-0.225263157894737,0.000609310479107758
3.18199005083573,-0.225263157894737,0.000415040636384303
3.23954276099483,-0.225263157894737,0.000279440675709122
3.29709547115394,-0.225263157894737,0.000185966901348326
3.35464818131304,-0.225263157894737,0.000122328800199928
3.41220089147215,-0.225263157894737,7.95369269300754e-05
3.46975360163126,-0.225263157894737,5.11158900785195e-05
3.52730631179036,-0.225263157894737,3.24705823358638e-05
3.58485902194947,-0.225263157894737,2.03878418854961e-05
3.64241173210857,-0.225263157894737,1.26531735753355e-05
3.69996444226768,-0.225263157894737,7.76201904606718e-06
3.75751715242679,-0.225263157894737,4.70648817532669e-06
3.81506986258589,-0.225263157894737,2.82076086232152e-06


==> files/curves/below/s018.csv <==
t,X,Y
-0.945768566729119,-0.176842105263158,2.88470280984426e-06
-0.900771475984616,-0.176842105263158,4.8131764181845e-06
-0.855774385240113,-0.176842105263158,7.93797108125877e-06
-0.810777294495609,-0.176842105263158,1.29399999318542e-05
-0.765780203751106,-0.176842105263158,2.08500002816075e-05
-0.720783113006602,-0.176842105263158,3.32066363202642e-05
-0.675786022262099,-0.176842105263158,5.22746021142108e-05
-0.630788931517595,-0.176842105263158,8.13398965032201e-05
-0.585791840773092,-0.176842105263158,0.000125101790220949
-0.540794750028589,-0.176842105263158,0.000190182461059827
-0.495797659284085,-0.176842105263158,0.000285775130097151
-0.450800568539582,-0.176842105263158,0.000424448915882924
-0.405803477795078,-0.176842105263158,0.000623122532160743
-0.360806387050575,-0.176842105263158,0.000904208347714405
-0.315809296306071,-0.176842105263158,0.00129691226709217
-0.270812205561568,-0.176842105263158,0.00183865274130655
-0.225815114817065,-0.176842105263158,0.00257653388574791
-0.180818024072561,-0.176842105263158,0.00356877389101415
-0.135820933328058,-0.176842105263158,0.00488595245865747
-0.0908238425835542,-0.176842105263158,0.00661190294910679
-0.0458267518390508,-0.176842105263158,0.00884404071311831
-0.000829661094547407,-0.176842105263158,0.0116928943462265
0.044167429649956,-0.176842105263158,0.0152805978901101
0.0891645203944595,-0.176842105263158,0.0197381160796244
0.134161611138963,-0.176842105263158,0.0252010177100032
0.179158701883466,-0.176842105263158,0.0318036884069444
0.22415579262797,-0.176842105263158,0.0396719848694726
0.269152883372473,-0.176842105263158,0.048914475262216
0.314149974116977,-0.176842105263158,0.0596125771751334
0.35914706486148,-0.176842105263158,0.0718100825426853
0.404144155605983,-0.176842105263158,0.0855027304346766
0.449141246350487,-0.176842105263158,0.100628632505183
0.49413833709499,-0.176842105263158,0.117060449540141
0.539135427839494,-0.176842105263158,0.134600239844942
0.584132518583997,-0.176842105263158,0.152977834682623
0.629129609328501,-0.176842105263158,0.171853433955872
0.674126700073004,-0.176842105263158,0.190824858589941
0.719123790817507,-0.176842105263158,0.20943955832272
0.764120881562011,-0.176842105263158,0.227211080485145
0.809117972306514,-0.176842105263158,0.243639292698164
0.854115063051018,-0.176842105263158,0.258233262797731
0.899112153795521,-0.176842105263158,0.270535377186693
0.944109244540025,-0.176842105263158,0.280145064892987
0.989106335284528,-0.176842105263158,0.286740420149238
1.03410342602903,-0.176842105263158,0.290096098336658
1.07910051677354,-0.176842105263158,0.290096098336658
1.12409760751804,-0.176842105263158,0.286740420149238
1.16909469826254,-0.176842105263158,0.280145064892987
1.21409178900705,-0.176842105263158,0.270535377186693
1.25908887975155,-0.176842105263158,0.258233262797731
1.30408597049605,-0.176842105263158,0.243639292698164
1.34908306124056,-0.176842105263158,0.227211080485145
1.39408015198506,-0.176842105263158,0.20943955832272
1.43907724272956,-0.176842105263158,0.190824858589941
1.48407433347407,-0.176842105263158,0.171853433955872
1.52907142421857,-0.176842105263158,0.152977834682623
1.57406851496307,-0.176842105263158,0.134600239844942
1.61906560570758,-0.176842105263158,0.117060449540141
1.66406269645208,-0.176842105263158,0.100628632505182
1.70905978719658,-0.176842105263158,0.0855027304346765
1.75405687794109,-0.176842105263158,0.0718100825426853
1.79905396868559,-0.176842105263158,0.0596125771751333
1.84405105943009,-0.176842105263158,0.0489144752622159
1.8890481501746,-0.176842105263158,0.0396719848694725
1.9340452409191,-0.176842105263158,0.0318036884069443
1.9790423316636,-0.176842105263158,0.0252010177100032
2.02403942240811,-0.176842105263158,0.0197381160796244
2.06903651315261,-0.176842105263158,0.0152805978901101
2.11403360389711,-0.176842105263158,0.0116928943462265
2.15903069464162,-0.176842105263158,0.00884404071311831
2.20402778538612,-0.176842105263158,0.00661190294910679
2.24902487613062,-0.176842105263158,0.00488595245865747
2.29402196687513,-0.176842105263158,0.00356877389101415
2.33901905761963,-0.176842105263158,0.00257653388574791
2.38401614836413,-0.176842105263158,0.00183865274130655
2.42901323910864,-0.176842105263158,0.00129691226709217
2.47401032985314,-0.176842105263158,0.000904208347714405
2.51900742059764,-0.176842105263158,0.000623122532160743
2.56400451134215,-0.176842105263158,0.000424448915882924
2.60900160208665,-0.176842105263158,0.000285775130097151
2.65399869283115,-0.176842105263158,0.000190182461059827
2.69899578357566,-0.176842105263158,0.000125101790220949
2.74399287432016,-0.176842105263158,8.13398965032201e-05
2.78898996506467,-0.176842105263158,5.22746021142108e-05
2.83398705580917,-0.176842105263158,3.32066363202642e-05
2.87898414655367,-0.176842105263158,2.08500002816075e-05
2.92398123729818,-0.176842105263158,1.29399999318542e-05
2.96897832804268,-0.176842105263158,7.93797108125877e-06
3.01397541878718,-0.176842105263158,4.8131764181845e-06
3.05897250953169,-0.176842105263158,2.88470280984426e-06


==> files/curves/below/s019.csv <==
t,X,Y
-1.26829892331304,-0.128421052631579,3.0232157742573e-06
-1.21802805128368,-0.128421052631579,5.04428768956069e-06
-1.16775717925432,-0.128421052631579,8.31912365688557e-06
-1.11748630722496,-0.128421052631579,1.35613317875826e-05
-1.0672154351956,-0.128421052631579,2.18511416599021e-05
-1.01694456316624,-0.128421052631579,3.48010985363404e-05
-0.966673691136877,-0.128421052631579,5.47846388769726e-05
-0.916402819107516,-0.128421052631579,8.52455432656049e-05
-0.866131947078155,-0.128421052631579,0.000131108724369502
-0.815861075048794,-0.128421052631579,0.000199314332936148
-0.765590203019434,-0.128421052631579,0.000299497015169747
-0.715319330990073,-0.128421052631579,0.000444829413097476
-0.665048458960712,-0.128421052631579,0.000653042615722766
-0.614777586931351,-0.128421052631579,0.00094762515247555
-0.564506714901991,-0.128421052631579,0.00135918528949348
-0.51423584287263,-0.128421052631579,0.00192693817606794
-0.463964970843269,-0.128421052631579,0.00270024969633598
-0.413694098813908,-0.128421052631579,0.00374013346721635
-0.363423226784548,-0.128421052631579,0.00512055817149565
-0.313152354755187,-0.128421052631579,0.00692938254345761
-0.262881482725826,-0.128421052631579,0.00926869946561897
-0.212610610696465,-0.128421052631579,0.0122543447157194
-0.162339738667105,-0.128421052631579,0.0160143167690669
-0.112068866637744,-0.128421052631579,0.0206858688119986
-0.0617979946083831,-0.128421052631579,0.0264110791615072
-0.0115271225790223,-0.128421052631579,0.033330786153541
0.0387437494503384,-0.128421052631579,0.0415768896692555
0.0890146214796992,-0.128421052631579,0.0512631709227035
0.13928549350906,-0.128421052631579,0.0624749568811642
0.189556365538421,-0.128421052631579,0.0752581422089318
0.239827237567781,-0.128421052631579,0.0896082613813999
0.290098109597142,-0.128421052631579,0.105460454398778
0.340368981626503,-0.128421052631579,0.122681267679879
0.390639853655864,-0.128421052631579,0.14106325508797
0.440910725685224,-0.128421052631579,0.160323275363398
0.491181597714585,-0.128421052631579,0.180105212440836
0.541452469743946,-0.128421052631579,0.199987576065304
0.591723341773307,-0.128421052631579,0.219496086152775
0.641994213802668,-0.128421052631579,0.238120932341664
0.692265085832028,-0.128421052631579,0.255337967710353
0.742535957861389,-0.128421052631579,0.270632687313179
0.79280682989075,-0.128421052631579,0.283525504608086
0.843077701920111,-0.128421052631579,0.29359661465804
0.893348573949471,-0.128421052631579,0.300508654948459
0.943619445978832,-0.128421052631579,0.304025460629419
0.993890318008193,-0.128421052631579,0.304025460629419
1.04416119003755,-0.128421052631579,0.300508654948459
1.09443206206691,-0.128421052631579,0.29359661465804
1.14470293409628,-0.128421052631579,0.283525504608086
1.19497380612564,-0.128421052631579,0.270632687313179
1.245244678155,-0.128421052631579,0.255337967710354
1.29551555018436,-0.128421052631579,0.238120932341664
1.34578642221372,-0.128421052631579,0.219496086152775
1.39605729424308,-0.128421052631579,0.199987576065304
1.44632816627244,-0.128421052631579,0.180105212440836
1.4965990383018,-0.128421052631579,0.160323275363399
1.54686991033116,-0.128421052631579,0.14106325508797
1.59714078236052,-0.128421052631579,0.122681267679879
1.64741165438988,-0.128421052631579,0.105460454398778
1.69768252641924,-0.128421052631579,0.0896082613814001
1.7479533984486,-0.128421052631579,0.0752581422089319
1.79822427047797,-0.128421052631579,0.0624749568811642
1.84849514250733,-0.128421052631579,0.0512631709227036
1.89876601453669,-0.128421052631579,0.0415768896692555
1.94903688656605,-0.128421052631579,0.033330786153541
1.99930775859541,-0.128421052631579,0.0264110791615072
2.04957863062477,-0.128421052631579,0.0206858688119986
2.09984950265413,-0.128421052631579,0.016014316769067
2.15012037468349,-0.128421052631579,0.0122543447157194
2.20039124671285,-0.128421052631579,0.00926869946561897
2.25066211874221,-0.128421052631579,0.00692938254345763
2.30093299077157,-0.128421052631579,0.00512055817149566
2.35120386280093,-0.128421052631579,0.00374013346721636
2.40147473483029,-0.128421052631579,0.00270024969633598
2.45174560685965,-0.128421052631579,0.00192693817606795
2.50201647888902,-0.128421052631579,0.00135918528949349
2.55228735091838,-0.128421052631579,0.000947625152475551
2.60255822294774,-0.128421052631579,0.000653042615722766
2.6528290949771,-0.128421052631579,0.000444829413097477
2.70309996700646,-0.128421052631579,0.000299497015169747
2.75337083903582,-0.128421052631579,0.000199314332936149
2.80364171106518,-0.128421052631579,0.000131108724369502
2.85391258309454,-0.128421052631579,8.52455432656046e-05
2.9041834551239,-0.128421052631579,5.47846388769728e-05
2.95445432715326,-0.128421052631579,3.48010985363405e-05
3.00472519918262,-0.128421052631579,2.18511416599021e-05
3.05499607121198,-0.128421052631579,1.35613317875827e-05
3.10526694324134,-0.128421052631579,8.31912365688559e-06
3.15553781527071,-0.128421052631579,5.04428768956071e-06
3.20580868730007,-0.128421052631579,3.0232157742573e-06


==> files/curves/below/s020.csv <==
t,X,Y
-1.36644719406295,-0.08,3.10558511367908e-06
-1.31239537507767,-0.08,5.18172235379493e-06
-1.25834355609239,-0.08,8.54578320464949e-06
-1.20429173710711,-0.08,1.39308184615192e-05
-1.15023991812182,-0.08,2.24464892098402e-05
-1.09618809913654,-0.08,3.57492754815653e-05
-1.04213628015126,-0.08,5.62772794463894e-05
-0.988084461165975,-0.08,8.75681095697468e-05
-0.934032642180692,-0.08,0.000134680860738565
-0.87998082319541,-0.08,0.000204744772298446
-0.825929004210127,-0.08,0.000307656992207571
-0.771877185224844,-0.08,0.000456949059079815
-0.717825366239562,-0.08,0.00067083515614591
-0.663773547254279,-0.08,0.000973443772004307
-0.609721728268996,-0.08,0.00139621711348722
-0.555669909283714,-0.08,0.00197943877030963
-0.501618090298431,-0.08,0.00277381962993284
-0.447566271313148,-0.08,0.00384203566211331
-0.393514452327865,-0.08,0.00526007087106819
-0.339462633342583,-0.08,0.00711817775535271
-0.2854108143573,-0.08,0.00952123077971933
-0.231358995372017,-0.08,0.0125882217376229
-0.177307176386735,-0.08,0.0164506365001266
-0.123255357401452,-0.08,0.0212494677995134
-0.0692035384161693,-0.08,0.0271306649623204
-0.0151517194308866,-0.08,0.0342389035500079
0.0389000995543962,-0.08,0.0427096771356448
0.092951918539679,-0.08,0.0526598669711709
0.147003737524962,-0.08,0.0641771248086157
0.201055556510244,-0.08,0.077308595740117
0.255107375495527,-0.08,0.0920496925751539
0.30915919448081,-0.08,0.108333788164074
0.363211013466092,-0.08,0.126023792902282
0.417262832451375,-0.08,0.144906608657775
0.471314651436658,-0.08,0.164691379816302
0.525366470421941,-0.08,0.185012287715282
0.579418289407223,-0.08,0.205436358343212
0.633470108392506,-0.08,0.225476389568767
0.687521927377789,-0.08,0.244608680939199
0.741573746363071,-0.08,0.262294804833489
0.795625565348354,-0.08,0.278006238308032
0.849677384333637,-0.08,0.291250328195822
0.903729203318919,-0.08,0.301595831720804
0.957781022304202,-0.08,0.308696194722961
1.01183284128948,-0.08,0.312308817898419
1.06588466027477,-0.08,0.312308817898419
1.11993647926005,-0.08,0.308696194722961
1.17398829824533,-0.08,0.301595831720804
1.22804011723062,-0.08,0.291250328195822
1.2820919362159,-0.08,0.278006238308032
1.33614375520118,-0.08,0.262294804833489
1.39019557418646,-0.08,0.244608680939199
1.44424739317175,-0.08,0.225476389568767
1.49829921215703,-0.08,0.205436358343212
1.55235103114231,-0.08,0.185012287715281
1.60640285012759,-0.08,0.164691379816302
1.66045466911288,-0.08,0.144906608657775
1.71450648809816,-0.08,0.126023792902282
1.76855830708344,-0.08,0.108333788164074
1.82261012606873,-0.08,0.0920496925751538
1.87666194505401,-0.08,0.0773085957401169
1.93071376403929,-0.08,0.0641771248086157
1.98476558302457,-0.08,0.0526598669711709
2.03881740200986,-0.08,0.0427096771356447
2.09286922099514,-0.08,0.0342389035500078
2.14692103998042,-0.08,0.0271306649623204
2.2009728589657,-0.08,0.0212494677995133
2.25502467795099,-0.08,0.0164506365001266
2.30907649693627,-0.08,0.0125882217376229
2.36312831592155,-0.08,0.0095212307797193
2.41718013490684,-0.08,0.0071181777553527
2.47123195389212,-0.08,0.00526007087106819
2.5252837728774,-0.08,0.0038420356621133
2.57933559186268,-0.08,0.00277381962993284
2.63338741084797,-0.08,0.00197943877030963
2.68743922983325,-0.08,0.00139621711348722
2.74149104881853,-0.08,0.000973443772004305
2.79554286780381,-0.08,0.00067083515614591
2.8495946867891,-0.08,0.000456949059079815
2.90364650577438,-0.08,0.00030765699220757
2.95769832475966,-0.08,0.000204744772298445
3.01175014374494,-0.08,0.000134680860738565
3.06580196273023,-0.08,8.75681095697464e-05
3.11985378171551,-0.08,5.62772794463894e-05
3.17390560070079,-0.08,3.57492754815653e-05
3.22795741968608,-0.08,2.24464892098401e-05
3.28200923867136,-0.08,1.39308184615191e-05
3.33606105765664,-0.08,8.54578320464946e-06
3.39011287664192,-0.08,5.1817223537949e-06
3.44416469562721,-0.08,3.10558511367908e-06


==> files/rkd_points.csv <==
"X","Y"
1.72546512074769,0.750612573362843
4.72983081266284,0.953831224745792
2.4538615308702,1.02625813649316
5.29810442402959,1.11997652234254
5.64280370576307,1.2113956127001
0.273338996339589,0.529524026737952
3.16863292828202,1.21654363958757
5.35451426636428,0.770247944477068
3.30861008679494,1.3347369997645
2.73968841182068,1.34334074819849
5.74100007209927,0.884476827365541
2.72000493714586,0.903468931737452
4.0654238127172,1.23443240592532
3.43580041173846,1.34818298228703
0.617548095993698,0.371023128560364
5.39894982241094,1.091898998085
1.47652640612796,0.729977304942431
0.252357201185077,0.340676609177629
1.96752431569621,0.957921666990242
5.72702189488336,0.860543627030467
5.33723589638248,0.998688922224373
4.1568204369396,1.00757107106068
3.84304088260978,0.970965808525338
5.96561865974218,0.847097827850435
3.93423479469493,1.08357044788987
4.25118280900642,1.10407909717396
3.26439614826813,1.43555743944104
3.56485212268308,0.842824569625213
1.73495842376724,0.848467435555732
0.882681883871555,0.605588394825213
5.77814539521933,1.35469468231409
5.41379427071661,1.06535639445183
4.1442316705361,1.06555833466086
4.77280450612307,0.950120369097338
0.147682107053697,0.262772768202268
2.86677582655102,1.35192175069158
4.5507572251372,0.99590004401813
1.29844761500135,0.718596353946137
1.90908604580909,0.985588355741567
1.38975471211597,0.838555496061284
0.856800134293735,0.65870681687533
2.48727801488712,1.24270546565579
2.48234595777467,1.17948620093578
2.21307270554826,1.30822439275265
0.914668486453593,0.556361117598861
0.832836380694062,0.71047382391887
1.39820459671319,0.728331797234698
2.79577470151708,1.28761047920573
1.59583584219217,0.591178321741031
5.14696629205719,0.962723586154408
0.27498700004071,0.262781749465103
2.65320044523105,1.05345752122517
4.79354907386005,0.786961336326113
0.73139555985108,0.582171630993968
3.36568790255114,1.30989536812961
1.23918833769858,0.487573598427302
0.765189901459962,0.527560517936449
4.51984718581662,0.796679760629679
5.3702721549198,0.728149993554143
2.24677665531635,1.18033003137412
3.99069116776809,0.937768973106391
0.569043965544552,0.517309882711832
2.30381782678887,1.12402351111557
1.64630186744034,0.921493601295618
4.88784023327753,0.89216907642881
2.69109804835171,0.979566182725639
4.86038611829281,1.21483037511824
4.87433705711737,1.06310902734442
4.76605392666534,0.965840709785465
2.63899012561888,1.20111165220803
4.52685095183551,1.32609234386156
3.77532678935677,0.955227806941926
4.26109440810978,0.899446637055901
0.00374863995239139,0.0770604420867519
2.85189944459125,0.882033379205504
1.32071331096813,0.821416523638828
2.27889922633767,1.13905564371193
3.67662601964548,1.14783159938325
2.11078745545819,1.0295474033996
0.666812546085566,0.363357723410683
1.46171683631837,0.644305013444482
4.00833352468908,1.25713674415528
2.50588067807257,0.953261083137644
4.7291750041768,1.11879337456213
0.617187865544111,0.306229565631265
2.60935644898564,1.24087433216341
5.90974187990651,0.75048196915792
5.35830668639392,0.850822331615572
5.31881436472759,1.38087530458978
1.05031590163708,0.682901436810132
0.78417414939031,0.19472051232792
3.91861155023798,1.11269346479415
2.06109883356839,0.943495469998358
3.94054876780137,0.848888713247932
1.92223945492879,0.990070957491028
1.12614671560004,0.641007667355207
4.69376580789685,0.952214765069777
0.56156992027536,0.640402059702994
2.80067424941808,0.768058290313929
3.06903275940567,1.31269566415041
3.59993375558406,1.0539098491149
1.99694124190137,1.09243546528393
2.93167820200324,1.08144165821857
5.72684296499938,0.801786352834532
2.8974143830128,0.853279375191525
5.34210133273154,0.924452494844948
5.4866291214712,1.5366920831446
3.65240989392623,1.30779080241962
2.46413865918294,1.47217217199228
0.882568145636469,0.643626866777194
5.61179881962016,1.21894817558636
1.80737339984626,1.04734129198523
0.364323429297656,0.36285727429447
5.6863616402261,0.808054502782172
4.32357764057815,0.940016952267783
0.853765773586929,0.294258923825092
3.29570793639868,1.13521263377949
5.72454743133858,1.15412300548401
3.51290011871606,1.32452478108368
2.42706169048324,1.18556832114278
3.88736087596044,0.975899058128523
1.91892370255664,1.46904540331515
1.84632006520405,1.03896490102259
1.31860578758642,0.906048562279075
2.21693319501355,1.02569251054115
5.90531522082165,0.918520115479652
0.925213804934174,0.599201753967841
0.546263999305665,0.595341513266375
0.851441446691751,0.465917116106494
4.1400426090695,1.24892043774833
3.71553890034556,0.676864140491004
5.34836470289156,0.855398846562028
4.03799455566332,0.806611851801696
4.42246642755345,1.28636481830402
3.12681435467675,1.11856929009234
3.95903069805354,1.00213929715764
4.93083276087418,1.31184502601145
4.71768931020051,1.26862700538887
5.87893150420859,0.715822482841207
2.63658921746537,1.26462767891139
1.87021321244538,0.745468071130694
2.45684971567243,1.10044878569096
0.0628026709891856,0.372257015967651
1.10309714404866,0.813819058307484
5.05637591332197,1.24575790241352
1.38697069231421,0.650473044543266
1.43459973391145,0.480282796826263
0.460146992001683,0.193476447956159
1.47434206819162,0.907851806494566
4.39281123317778,0.986037211026828
5.08471899060532,0.504254363505638
2.98516360251233,1.12757599998269
2.32745417905971,1.36353289040508
1.47869396489114,0.864756225767687
0.666578767821193,0.322586577946149
2.33996661147103,0.873505943756269
3.43161188391969,0.96227397278121
1.30135657684878,0.701473442350244
2.66860801214352,1.34417511793446
1.30794401234016,0.423572190257675
3.01379737956449,1.35054234903182
2.12342743109912,1.04272070105201
3.89991095289588,1.2058252500599
2.24828373966739,0.821448544097421
2.13267228472978,0.937914144506073
3.20212767273188,1.05771608105102
4.44200616236776,1.27014664087615
1.32661762693897,0.853713701866663
2.4764767116867,1.26486630868979
1.59412012109533,1.05715368907725
3.77983832079917,0.992188561626095
1.10297094471753,0.753255311533004
5.18186466861516,0.977271302598557
4.47940802481025,0.897081525075994
4.0097078983672,1.27197795986699
3.70810723956674,1.38394028153826
2.23342836135998,1.23259549286369
3.17901411512867,1.04810346254563
5.24809405719861,0.872759566131022
3.49050059868023,1.39453327310011
5.03860658872873,1.07643612476336
1.87468898948282,1.06578585912245
4.24974193330854,0.987922400020669
1.59010683652014,1.00452266739922
3.56605916423723,0.952713147149015
2.88773880293593,1.28395628826056
1.59019638877362,0.696910045546028
3.38754260865971,0.645184803430021
5.47912933817133,0.649956312010686
5.41124633699656,0.998595408207049
1.64499972900376,0.972693681404595
1.92889653844759,0.686599080090139
5.91384530626237,0.628208372509677
3.71995986113325,1.46130133766601
5.62388453492895,0.848426473258542
2.79919621394947,1.26777130050723
2.440995559562,1.08525399731523
3.95538194524124,1.02152929280675
0.914079701062292,0.545684320911934
3.43720234930515,1.12718951098579
1.4323561610654,0.72373445060817
5.77415361860767,0.826928242784144
3.6081943558529,0.498193282345157
3.09017836349085,1.50652788588205
2.41544005321339,1.46879645033754
5.28147924738005,0.725215567808757
2.18455118872225,1.04007845656199
1.7294356841594,1.08434954807498
1.02387141063809,0.716638956645111
1.03303047828376,0.758780614806606
2.89225563313812,0.971435926817494
1.51778957108036,1.16492935107853
1.2975287376903,0.534071023350883
4.04625832848251,1.23416290574581
0.285981764551252,0.287721493376584
4.20511852484196,0.977956508326016
2.11133183073252,0.975629107754979
2.45366398757324,1.01090055314937
4.92570794373751,1.36885596469533
5.51314408890903,0.979771478778596
1.69516998063773,0.900964672913661
5.76662876224145,0.988238612305971
4.37036656960845,0.969761520676534
4.11825049202889,0.831670510972054
0.317063656635582,0.314916087689784
2.37132080784068,0.792862011191012
2.86707227909938,0.910642804288234
3.36151958210394,0.920235581495606
4.18956956919283,0.836311000588366
5.49410123052076,0.985375771928734
3.71010736422613,1.42800773457262
2.57052905252203,0.929760682535586
3.25248220330104,1.22364689058978
0.350870931521058,0.410407408546195
1.56514114234596,0.66141876732076
2.38291171984747,1.1419000698391
1.18646842008457,0.763473627490547
4.99156537698582,0.943269717978098
0.917323336936533,0.505489027340078
4.82051125215366,1.08268090964283
3.28095693932846,1.12588008222781
3.97390585206449,0.966448727120979
1.03019096329808,0.563695526289662
3.79833215894178,1.48191671945889
1.87121848063543,1.07107712000799
4.34732607845217,0.856049035941572
2.39363894797862,0.944544934877347
5.81613846682012,0.849320194111954
5.80439022369683,1.25060220827958
4.36021523410454,1.11401914687726
1.54330047871917,0.69505967610007
1.33072760794312,0.834712538015593
3.55827391007915,1.08864411810462
1.60512859281152,0.657878876571729
3.18642239319161,1.23351133759573
4.71175002772361,1.3588602819359
1.00836486322805,0.632849053941687
2.42639508610591,1.20178241705274
2.8294576657936,1.05406777382878
5.20864084130153,1.11290190690687
5.5542477350682,0.70595265801046
5.29186535580084,0.597640490814281
4.04512105509639,1.0673134827633
5.70100187603384,0.935774277497571
3.09866936551407,1.60033549090066
3.45911412779242,0.882379447655063
2.01798723544925,1.0246521777161
2.08394778845832,1.1543525414191
0.120145803317428,0.328693497137941
3.01687827380374,1.15664015756263
5.22626048186794,0.81223913592697
0.0378047036938369,0.157932346716649
0.432342743966728,0.57785054963044
0.985267349984497,0.629543179491924
4.62200444564223,0.582692044591615
4.41110583487898,1.3539015092679
5.83125381404534,1.06183152164279
2.79883426101878,1.17000548173692
0.446307079866529,0.335177075701267
3.89290874591097,1.05761313951941
4.55155901703984,1.09175029252395
0.822636486031115,0.428315777445685
2.37950756773353,1.19617869554896
1.34991197520867,0.583795946636194
0.347751363180578,0.321197242418305
2.37535612983629,1.33445086525737
0.389569799881428,0.377920718463529
1.35531859751791,0.86715306459537
0.32777465460822,0.150978418813686
4.02169223735109,1.08971413578621
1.78645069571212,0.994503722327945
0.604329493828118,0.265269359097182
0.431424583308399,0.529967318835419
5.28264341270551,0.74028789853152
4.52548441244289,1.07372251977067
4.89963532565162,1.04192566207021
5.89284224202856,0.957573804994769
0.621597869787365,0.383714074231979
0.594250976108015,0.457880507202224
4.79298966703936,0.788062902790674
4.70745159918442,0.739417233384291
0.0565794305875897,0.0945125411180717
4.67439529672265,1.01345236735655
4.37634391151369,1.32004003947683
3.78079111687839,1.422269980717
2.88546497980133,1.22788146110686
0.939821108244359,0.596379234932777
0.049293118994683,0.141231622124926
2.71475036535412,1.19141637384278
2.95375997247174,0.902901481215208
2.33752266922966,1.18036601254305
2.78799565136433,1.08001215198265
4.2796740042977,1.12903481986568
0.331811557989568,0.245987035423253
2.1286985850893,0.93713396355112
4.8168736374937,0.966015191948504
5.01425302214921,0.916299323075927
1.42649642983451,0.907334219101616
2.12391661573201,1.07582564657215
5.14131252095103,1.08685674927016
5.12258024280891,0.708915221873402
1.7753727324307,1.12367350657217
0.882289947476238,0.541976380857098
4.2239523679018,0.880180232925028
0.622840129304677,0.451777886673836
0.202366637997329,0.34234936590555
5.99642716767266,0.588315557065109
0.209248824510723,0.446516049514279
2.03034770255908,0.977637098836841
5.49038256984204,1.22119508108484
3.70341161778197,1.11840128924372
1.71771209221333,0.821258051200812
4.42678441805765,0.649920297003665
5.00432585505769,0.752262803008725
1.88562468253076,0.935551462798026
2.95539928693324,1.31732171252784
4.18424259731546,0.666787310856502
3.84877412393689,1.37521620903185
3.86353748990223,1.3792646423847
5.86712042894214,0.658554064880326
2.48841200675815,1.27644070301948
0.716428679879755,0.314903864700328
3.15617796080187,1.1235950858537
1.35044010495767,0.849976630475619
2.91847058432177,1.3269148255805
2.22128879092634,0.943469752385752
5.90010108472779,0.835791434387647
2.32991469092667,0.965133145778797
1.37546904198825,0.776419797461711
3.73978527775034,0.783112435471989
0.819241182412952,0.143607416933433
5.80481696594507,1.28400702454306
3.09043084736913,1.58315565223946
0.978421975392848,0.49903367251563
3.7314137709327,1.25645957301301
5.91572499135509,0.924951059727618
4.01262910477817,1.38682713627064
2.51349538145587,1.29473454255477
1.94006995903328,0.996699161297537
5.01153191970661,0.594313590507471
0.862902261782438,0.657575673601321
1.15689568128437,0.587033786456099
5.3804320958443,0.645903319116259
1.84871732583269,0.895355780432358
2.17980326106772,1.04484596542548
4.70367887243629,1.25693665150072
1.16027207951993,0.474661009942006
0.106594871263951,0.126822629168154
2.43964719772339,1.42865977776341
2.89900601562113,1.41830711627105
2.53106970107183,1.3992529802116
2.05685281008482,1.27907243208779
5.19889988796785,1.03057612379251
2.73064830573276,1.07718184039383
3.20258924178779,1.25046364471712
5.78305999143049,1.18795892608713
4.64754925249144,1.55752921103592
1.25325809139758,0.399132265674666
1.85272099636495,0.97028759076968
5.82805470144376,1.08919225873977
3.50940056098625,1.10837606786877
4.56494175223634,0.695200620983984
2.23625636659563,1.2113357715203
4.6151634673588,0.860325080778909
3.2260630982928,1.23939482198918
5.48397269798443,1.17200026342193
1.11177865136415,0.79469161648891
1.69331050431356,0.626913778490888
0.569774479139596,0.529028837803395
1.2629224746488,0.573485248878555
5.86259397771209,0.624330954098546
1.77781305229291,1.09697509814324
4.35589816141874,1.29754184111629
4.71412700554356,0.96941465913387
0.632506476715207,0.514535123575633
1.4375677742064,0.629233734398602
1.62326923431829,0.809302996933115
0.606350964400917,0.392505886867625
0.707483047619462,0.410247499235068
5.94741933513433,1.09978887226123
5.91632578382269,1.2936733622166
0.822404828388244,0.434633940832229
5.43185748998076,0.95789446733652
3.45781102543697,1.44748032276892
2.37269315449521,1.09102469118794
2.69881490478292,0.719467303702047
4.2390114068985,1.17019667960239
0.495016474742442,0.244474847344738
2.03587548108771,0.846263614232154
4.08472530730069,1.37168007576846
1.90169548848644,1.32934593549845
4.98941158829257,0.767274356850496
1.29103249590844,0.838453582679112
2.98769361712039,1.14341641442191
1.65629803575575,0.866849360376289
1.15213991235942,0.804008310412435
5.70372758433223,0.994023535235725
1.9303532266058,0.827740566636662
2.87073830282316,1.08407705785562
0.167955431621522,0.30479836458853
3.28475680807605,0.683805584536204
3.86544132325798,1.3165453327647
3.57758126780391,0.799504327362939
1.93162425421178,0.964709175930597
5.34668587474152,0.928463609072462
3.75754168443382,1.36333658587445
1.81742949178442,0.942283001718958
2.32922798255458,1.14534051203264
0.962850554846227,0.649181844756533
5.17531138518825,0.797839212373679
5.71860728273168,0.896331952756409
3.38186810072511,1.36065551010712
1.97728448035195,1.08808085804039
5.97970331227407,0.615929154938862
1.4089180547744,0.833722738355998
3.67603179160506,0.826909518303824
0.649071176536381,0.344555123888266
2.92219541966915,1.39002014057638
0.596674940083176,0.108862829397876
0.966994576156139,0.31447491116116
1.69795722467825,1.05898781982069
3.50323401577771,0.957603425622028
4.39024595310912,1.31640693100624
0.993125466629863,0.544180001881777
5.19880657922477,1.0815628314257
4.25144482310861,1.23302723520464
4.56239721737802,0.893070949697975
0.882504651322961,0.479722953554573
2.14834178052843,0.984992450558471
4.0399948884733,1.6661553585561
3.14293560991064,1.17261476952494
2.09881075657904,1.10751154033851
1.44318420952186,0.706768609411319
0.349150777794421,0.266265186332035
1.41971845272928,0.945368718937356
5.34046747907996,0.894817646701541
4.87096449639648,1.01480931074803
4.48509793309495,1.12288773015471
0.929470354691148,0.482014799302778
0.748452531639487,0.723149328216631
5.8483548508957,0.592603447365545
2.61677997652441,1.54463607432942
2.78409976093099,1.11366485368377
0.991788487415761,0.751496051085362
3.50961934402585,0.721137537058906
1.62466811668128,0.974633940087758
1.38058152236044,0.855698213023443
4.14724698895589,0.799820716784431
1.69711439777166,0.747176806742633
4.86238839710131,1.05410148993304
0.563499642536044,0.534297437995216
4.93218042701483,0.834030941631637
2.56456968421116,1.15573883925586
4.53532355837524,1.37898364260998
3.97431303933263,0.847430715210291
2.66716438159347,1.35485254083697
3.76287710666656,1.19061771400121
0.0027920943684876,0.0182053566099122
1.30346108414233,0.602574360493249
4.22923347400501,1.22812579381892
1.2909989291802,0.727526800254945
4.88360232766718,1.32711024404816
1.84658324578777,0.832836515099665
4.12645611399785,0.708503502316055
5.59608647413552,1.19737890759353
0.694677988998592,0.361907601631257
0.766234127338976,0.487751542106404
4.06934314453974,1.43509714728114
2.5736915753223,1.15035514773595
5.0064058676362,1.34797917915869
5.82862840080634,0.673258720074277
0.422933866269886,0.444994184620128
2.75871115922928,1.22377065182417
4.20951071055606,0.906902505014835
0.521641007624567,0.204751921104773
5.95766409672797,0.941730400142825
1.51859396416694,0.825184417494331
0.297230613883585,0.309467860195036
4.11794968089089,1.18364423123328
4.72156411595643,0.92074941275311
2.12163645587862,0.958511777112449
2.19864866975695,1.11219346396893
1.72260078415275,0.791673997746816
0.479837473947555,0.50724685023827
2.19272561743855,1.0994023143177
1.06808288767934,0.513909059521893
3.21632232377306,0.794931957761186
3.02369227213785,1.03737350211138
5.67021062085405,1.42719828784437
2.04792770370841,0.920763787615242
2.78828264493495,1.02559431013422
0.495187089778483,0.441531252192614
5.16064107650891,1.08743863742334
2.37396383984014,1.2738863284645
4.41539610223845,0.986838555224409
1.03046043589711,0.736557226953263
2.72856978792697,0.97146728016937
4.62122855661437,1.019602914997
0.375899990089238,0.219113249487427
4.89048897055909,1.1606434402535
1.80685514677316,0.928783567275384
2.188026167918,1.25017180199263
1.87267675157636,1.25507118615998
0.224219789262861,0.26156809733013
3.11282954039052,1.04945839195193
4.07408049423248,0.901236922374226
5.41940136160702,0.905633407412795
0.153160190675408,0.205796217752712
5.93446962442249,1.40125498210044
1.81732574757189,0.740115379494833
5.63483040360734,0.69289149178164
4.12564549036324,0.983962744559026
2.68222196912393,1.28997069456886
4.89886883273721,1.19139353860976
0.236995187122375,0.13706651066663
4.43419011309743,1.07269228793933
2.09231696231291,1.02188506093528
4.97550494084135,1.27018996588671
3.21324835019186,1.35248914178341
1.64727218169719,0.795224030635444
4.80568927153945,1.02574582174715
0.549868168774992,0.465043421412673
4.99264664528891,0.629071688567144
1.66113043483347,0.801246204936199
4.51866059750319,1.16340388940958
5.78491542069241,0.81334111368499
0.488799360115081,0.34763459997219
5.12618847889826,0.985141744670798
4.81342930253595,0.854339249379677
2.31104162754491,0.954694095046717
1.96558439405635,0.9441358041639
1.22963221790269,0.617640918391247
3.41629597591236,1.29110191936931
5.32833114266396,1.32533181483327
3.17828454868868,1.1434537390431
3.52175194071606,1.19774904654955
3.99441085522994,1.06576707651499
3.17935475148261,1.26084619781651
3.05905739637092,1.19646071631239
0.0969628854654729,0.219517575677278
0.286259909626096,0.408951812984588
5.57610409520566,0.723271979244762
4.61571323219687,1.34754426512297
1.20648369658738,0.705667520589764
3.90156900230795,1.1252700791116
3.92260009422898,0.970114865537755
2.37152256863192,1.11840050515397
4.87382897129282,1.09336915853817
3.2821405059658,0.73698335148877
5.31079590925947,0.837054699875743
3.3198839253746,1.2486327395455
5.43628866970539,0.896936123003489
3.52476820209995,0.958354488829514
2.54078190587461,1.08630261131614
5.69751193793491,0.999697353475927
4.25422742078081,0.711538583027295
2.47983244853094,1.34128959129347
0.110184502322227,-0.0681213756171541
3.40040449658409,1.02893383311013
2.94038071855903,1.01889273458236
5.27204412734136,0.692352216563719
4.87711612740532,0.769564630317895
5.12459986517206,1.04672761516931
2.20737568661571,1.0574737226009
5.24369947705418,0.911749634357875
0.908029028680176,0.218501508708565
1.69087001821026,0.661085042985332
4.00023094704375,1.05259331419666
5.8643014607951,0.721946139329364
3.49643841991201,0.961849025223615
3.15954047720879,1.34776617710177
0.364693349227309,0.325274938692582
5.81423318199813,0.687288661787238
0.721422771457583,0.391292227886521
0.530179806053638,0.336058237341725
5.28458468941972,0.821340321645327
3.05022377846763,0.974485821801753
2.02496998384595,0.992263975305931
5.36600775271654,1.14148561350631
0.191829768475145,0.258510138324928
1.42337818443775,0.718903292717902
4.1189421066083,1.15217942777107
1.35491053992882,0.832657732650839
1.91096752882004,0.930724612090341
1.04390290053561,0.650978045645674
4.80857750214636,0.761185477262695
0.877692347858101,0.485104942773015
4.93630434991792,0.911025875645188
1.98598697176203,1.01496960992644
2.24501632712781,1.15184002229562
3.77847254276276,1.07244006392095
0.579802458174527,0.294424054002121
0.131962291896343,0.0917755845741357
5.95826868200675,0.990000832143599
3.50363307399675,1.38972155953021
4.69093839079142,0.851560095634581
5.3513767356053,0.883320411745157
4.52919272147119,1.1095639230224
5.87522238073871,0.797930815202811
0.264882407616824,0.276363592673126
5.42040530825034,0.955362442211974
5.19300488429144,0.807761871775453
4.65244554821402,1.21021176546261
2.26089850114658,1.23955141768168
0.25264829210937,0.383229567688051
2.18646648991853,1.27530657156856
1.64250761875883,0.764297355944583
5.10280488431454,0.886626940696374
2.17441027471796,1.10580417077704
1.82686674362049,1.01406285970693
4.55481203645468,0.961631651517087
5.06900774594396,0.898862694867853
2.7475293665193,1.06900036465119
4.3777899867855,1.36842245589996
0.624471816234291,0.0860768641553897
1.31989906635135,0.68049680265749
5.72370748640969,0.951114308897483
4.5122252474539,0.808920764957966
4.91373229958117,1.0930316498759
2.50666261045262,0.859751190446482
3.56303095864132,1.30618791920574
4.79294134676456,0.647978350914842
5.33045190246776,0.467259157530441
2.31114955991507,0.993268683778603
0.541932505555451,0.398473806923661
3.75446182256564,0.966684337737862
4.47381730377674,0.920987049346411
0.512270743958652,0.407882854385166
1.80310566723347,0.745281216199846
3.6873729438521,1.08760356563434
4.5175923476927,1.14676488505765
5.50234279828146,1.33965195092996
2.85450303414837,1.25934252919203
3.4027167968452,1.4652566285095
4.41972207650542,1.14415265135161
5.1446845466271,0.987689436696247
5.45487902686,0.440675731395629
0.338293352164328,0.138429174637587
3.01744982460514,1.0988311557457
2.10326863825321,1.14797130291251
5.07333673769608,0.921268698498087
4.83861098298803,1.133765619753
0.703987363725901,0.30592824474953
4.2761193299666,0.999436958282075
1.41161314817145,0.774176273661815
0.449740507174283,0.293164595253289
5.61387688340619,0.97730928391097
0.943006950896233,0.455229467298263
3.88234410015866,1.16669877148897
1.04110647691414,0.576147633694292
0.120444055180997,0.1948435812962
3.12788307806477,0.778979211082019
0.517667359672487,0.280972685011898
1.69801407633349,0.638984863182545
2.52260940615088,0.920115845388796
3.52366874506697,1.01961367509296
4.84016657760367,0.977036890697738
1.21197125315666,0.698817159377018
2.75654803030193,1.37602803492
2.68885868322104,1.26405346500926
4.4024865492247,1.26578488051546
4.28852886334062,0.944544123903722
4.98733187327161,0.931871292549036
5.31939672539011,1.22369485875292
5.71586744394153,0.943015125425116
3.30370033113286,0.808817386897221
3.13401459669694,0.988075720003023
1.02418953180313,0.718051238502532
2.87562935985625,1.05786835431387
1.522924778983,0.838500285595668
0.238683822099119,0.252009433812118
3.80880305869505,0.993496964810396
3.23736548423767,1.07331819762733
0.840621299576014,0.555417263565518
1.70227066101506,0.896514693858576
3.49818357126787,1.36570294097925
0.990155353210866,0.538640070851434
0.577806664165109,0.273312028659053
2.57167854811996,1.2232404471163
2.13456939440221,1.1606202092573
5.06960123917088,1.50985788928814
1.5607948419638,0.737192025609516
0.138866953086108,0.168395576148923
5.17439723806456,1.18679249649062
2.00752776721492,1.19595116391935
3.79073323030025,0.961875720808455
3.27855755249038,1.26661317735712
2.25866695912555,1.00520337286712
1.11523809051141,0.485139871486461
2.57364354701713,1.30301422490728
3.78464159136638,1.11902188415173
3.12505410751328,1.22404460158885
3.95772802317515,0.962739154825007
4.3761655879207,1.43574575660219
2.92093724012375,1.28925684216296
2.30673969397321,1.05640365320365
0.0410010530613363,0.252135588256449
0.0221053655259311,0.0128850153992321
5.96961864084005,0.889437254360514
0.647321281023324,0.604914705658628
2.51201495015994,1.16639595752552
4.30730727966875,1.2500991750766
4.45523479348049,0.995592938554976
5.23199294228107,0.456678580748092
3.64720776630566,0.930455194533537
4.53722010785714,1.08548004989655
5.08344778837636,1.3203631564461
3.67667789384723,0.985674431172609
4.75934500666335,1.08026214233419
0.137128100730479,0.0895766161163275
2.50148729793727,1.02449696135353
5.24929432477802,0.802348546910726
3.88408209336922,1.37196991215349
5.54687392059714,1.17546979938552
1.03335057618096,0.665348993728408
1.89487673481926,1.11909392365652
4.82553767552599,0.919692518311282
5.93378046713769,1.10681784781787
1.93431331124157,0.995183340694837
0.00714977039024234,0.0267846226820507
5.95302371587604,0.724913722099208
0.890114350710064,0.530580375299465
0.296185783110559,0.300061464185838
3.58412089571357,1.04877927003254
1.92797066085041,0.804128790140782
3.16757400194183,0.746681019044058
4.77253212220967,1.11229045193552
0.413595580961555,0.286311269584699
4.17012418387458,1.18255153213476
5.69178904406726,0.580867954624742
1.66661590430886,0.662272942870988
1.49643951142207,0.762250106429138
0.95661288080737,0.360116712836212
0.429780336096883,0.0788377813956089
3.34462549863383,1.28561749587154
2.93902230961248,1.33178934086942
2.96575417136773,0.97115844827664
5.33022951101884,0.911049445335788
0.22022615885362,0.10231989720257
1.22246288135648,0.707892244262209
3.08268683496863,1.14777260348452
1.41803933400661,0.620059719115288
3.45261401915923,0.970570382769697
2.89354746881872,0.973072628206536
3.41611613240093,1.21272119584622
0.86491389060393,0.58982011572455
0.874252575449646,0.567721054034042
2.47369867796078,1.04421996868326
4.0980616947636,0.696538650084056
3.92056692251936,1.19632780179047
5.4959179982543,0.919184437592598
4.87867879495025,1.00092416751548
4.05534000741318,1.29185525410712
4.8449946558103,0.813680875147256
0.768386517651379,0.624232412955773
1.50467120390385,0.721563354818955
1.98928194958717,0.872970458962405
2.44361573969945,1.14117524201717
3.8122054617852,1.17503828199475
4.85167226940393,0.965759581152302
1.55280720815063,0.669611338535158
4.91680283937603,0.943708467515726
0.0928660137578845,-0.120182605064275
3.92640459956601,0.980493510835262
4.87031750567257,1.11196161022875
2.76821356080472,1.14799954367738
1.2205026098527,0.759295173926914
0.112609303090721,0.256556711399792
1.69879618333653,0.960671530889954
5.49163575377315,1.11306779616904
5.60217912308872,0.545046120303727
3.25518968235701,1.140389313217
1.31653527589515,0.934935859133865
2.93656682409346,1.07608378233338
4.80689241690561,1.11588420897016
2.44578394666314,1.20173156305065
0.622269401326776,0.483775707442878
1.68339104857296,0.816178220209045
2.16879732348025,0.955391980901333
1.55546904634684,0.813894858653537
2.82409100141376,1.21190736014832
2.19507283950225,1.04163082681147
0.727632325608283,0.459748087470175
0.281962083186954,0.319670522133177
1.57677782513201,0.697572972193773
5.81184700783342,1.20531300860288
2.93097289418802,1.57278739074095
2.86693217838183,1.44137811085433
4.49275728687644,0.942041612810867
4.00584138790146,0.699131489355887
0.296493580564857,0.281291682827642
4.17063146643341,1.25255719710778
2.1795694003813,1.19228563075248
5.30480164429173,0.693435037730046
4.65178337786347,0.78365864545719
0.83522184798494,0.518656839673001
1.77005562745035,0.988716303015484
0.756496712565422,0.58316333636313
3.53940974269062,1.27992639161039
3.37005365313962,0.940602985861739
4.1323267207481,0.792610678927795
1.86762485420331,0.623228462067218
3.63352104881778,1.21115623739755
5.94620591355488,1.12235688824547
4.4592294911854,1.1159074569529
0.455142782069743,0.206310983842218
2.70701343845576,1.46353784928707
0.321221607271582,0.238571549350569
2.03733308427036,1.28868249777695
4.40371289290488,1.16647716953433
0.0246416428126395,0.30387772146376
4.63145689386874,1.10190361267882
2.77785126725212,1.16608720463527
4.32504210015759,0.837194180611085
3.99903430324048,0.963593470080231
3.43244232377037,1.11610257858699
4.22287770034745,1.12208691231356
3.94332636287436,1.0776387326816
1.73611287027597,0.852223998246835
0.583436734043062,0.418784078594279
5.77452792646363,0.813984430877141
4.41800417471677,0.930992068672495
3.67634081142023,0.811054994218624
0.719573284965008,0.563609132585239
3.30155427893624,1.14500385712359
1.57653766684234,0.799791585884504
5.39016498718411,0.797812325862758
0.0550796748138964,0.143140390432525
1.41740961559117,0.588436261083344
0.780267572030425,0.33853719792442
1.9573988802731,0.67095363389856
4.35839332966134,1.26206377393298
5.95047141239047,0.954096283450281
4.29080116655678,0.818248654177822
3.02663886593655,1.37624378457046
2.61628603097051,1.3006132371947
5.69295150367543,1.11927894764988
0.721088925842196,0.423135180869064
0.450871059671044,0.285554122183778
5.33412895677611,0.950726470708275
2.54671257035807,1.26663905072453
0.254164072684944,0.356054145643652
3.88465286185965,1.41745255670796
2.81171497469768,1.08256182232015
3.70755673991516,0.897080915419679
1.62489259522408,0.847464070663286
0.943771719932556,0.955681189659893
0.685525621287525,0.38174696171372
3.04609717894346,1.37187821769705
3.2881937250495,1.08973879841838
0.843877136707306,0.440441059769272
1.01861430052668,0.480666116634765
4.57191193895414,0.988172426960998
3.16436964366585,1.46073418038842
5.16593614546582,1.05534835743361
4.04132992727682,1.17869407791702
0.0782461781054735,0.284692819215308
4.15919340820983,1.50510540075996
5.35028239293024,1.15048937987891
3.79110105196014,0.804499827231844
0.643767929635942,0.285642027174937
5.52639122307301,0.587823029343702
4.05217428691685,0.479070414604151
0.891562275588512,0.698097947867446
4.47205105377361,0.935339390241632
5.65559317125008,1.04028357241821
2.52470025373623,1.40272855818085
1.78633846901357,0.822156200766289
1.55656002089381,0.78387495744177
1.33728790143505,0.761653155418315
3.39392606075853,1.17289575857784
4.53990079695359,0.868317229119222
4.01762127550319,1.23124931287661
3.27913676574826,1.24350609988943
4.86878194659948,0.946239244874097
4.55500081228092,0.769315590195571
0.120410797186196,0.277877965297614
2.28542220080271,1.34700428823185
0.305280681699514,0.45070923862557
4.78741762368008,1.21029966651145
5.5421952791512,0.844022628525148
3.25559022277594,1.03678447722911
5.11418760102242,0.857723361800934
3.50137717975304,1.03798120206585
4.00994186103344,1.22724931888926
3.06788757909089,1.20295757532405
4.57650353573263,0.62885277035089
5.42017372744158,0.5361891721984
4.92284707305953,1.00106633256676
0.428591097705066,0.349035152611718
0.0233780583366752,-0.118372629431191
0.313191695138812,0.179426367618078
5.19936107844114,0.990331069764103
3.45747101353481,1.41284947422649
1.88305543223396,0.628866738068914
5.75679470272735,0.642785535057681
3.54716254211962,0.900254266797016
3.18845601473004,1.17856127314209
2.30362002924085,1.17265340969891
1.91731937695295,0.905281693565293
4.85031753173098,0.653256400448764
0.251516990829259,0.177383466564311
2.18245616834611,0.975200869649563
5.13958180183545,0.942859334711765
4.1876794709824,1.40874998049699
4.10691883787513,0.92902396959998
2.08809031639248,1.03923607894465
3.32809097645804,0.996120258410448
0.823461705353111,0.330449983574149
4.70958933793008,1.16332379084271
5.32117542950436,0.732964295780228
1.22457529976964,1.04872713979131
4.62373776873574,1.05036607000944
3.57817776454613,1.12583026630364
5.74601845443249,0.924604212654196
0.952130385674536,0.79985706553673
3.15584564488381,1.2743235481541
5.23890820518136,0.92354632447028
5.21823642170057,0.716482499085992
0.142131859436631,0.0825569805053428
5.85533816087991,0.744907528658626
2.94134518923238,1.38987282302898
2.33502193819731,1.09904102938367
2.50532975932583,1.06883578682223
0.557554922997952,0.486322928951533
0.970855261199176,0.740580819639595
2.43249897100031,1.05324826840248
2.05088666500524,0.940429795414714
2.49154471931979,1.25592272112633
1.82431481452659,0.915468435825357
3.36168322479352,1.2106652625924
0.935244903434068,0.774709683963685
5.73947858484462,0.926587697362586
0.263799752108753,0.225905804274533
2.23294645640999,1.16772750005947
5.7756920484826,0.926270085647889
3.87256509438157,1.21968866795043
0.367575685959309,0.27617723274456
2.45967557094991,1.25903500934052
2.55543080437928,0.923221211446231
3.04894850822166,1.15870120777408
2.69759946456179,1.09210427277665
3.73956830101088,0.858233495385612
0.839867586269975,0.447539963216681
5.4476784048602,1.05035197211769
3.41665964853019,1.14486937406937
3.28968344349414,1.27151283706259
0.700965735130012,0.567958755392524
4.57216999400407,1.21492629856452
2.87021668022498,1.11088239343985
4.69181348802522,0.732450706590507
0.276159291621298,0.231088143215739
4.91906800679862,1.26795130570979
1.61645068461075,0.810855000595073
1.69710248708725,0.616416930063826
3.85932935681194,1.1924950575917
5.68871302669868,1.0112093481169
0.0419907267205417,0.119223947279858
2.10970603208989,1.06400011103384
2.51427434943616,1.43566381867224
2.74726078240201,1.413871814599
4.27015547594056,0.961101993768093
5.51908834604546,0.960954804773459
3.76266420353204,0.802037261267606
5.41309067001566,0.798763028346768
4.54397495510057,1.47360508359861
0.827150193974376,0.69728002855554
0.919529268052429,0.50524996828543
1.14787312131375,0.53578496064728
2.59911084361374,0.952271824538671
0.523315811064094,0.642808730865645
1.34268000628799,0.730299052520399
3.43289207713678,1.00808007409545
2.40101507026702,1.34119678015996
3.39279228402302,0.912416255415884
4.97774327220395,1.16486244095733
3.85268291691318,1.38847571924857
2.34899251023307,1.10127103394799
4.2574791284278,1.36851797816549
0.652944438625127,0.507973335417872
1.64173640543595,0.738254168881905
3.5632015960291,1.22995075354334
0.961108880583197,0.458036600927261
5.12058143271133,0.869325606345075
5.08643494639546,1.16819480854529
2.86732087517157,1.08344029822133
4.64215273456648,1.02327270333714
1.77240048302338,1.04956450412791
0.393768670968711,0.163064580367029
2.6431987490505,1.47056238309953
2.77259314712137,1.54692771937011
2.04560622107238,1.1070424182587
1.11084191221744,0.674956407349174
3.04198636114597,1.06329041286529
0.115146183874458,0.2582486435134
4.6421162369661,0.918584242081098
3.35799047537148,1.1877838850662
3.84877583524212,0.950764141540364
2.81059271190315,1.31838468497942
1.67534286389127,0.957325955481076
2.76729942206293,1.40288556388664
4.75643005035818,1.457595585561
3.51339345797896,0.990151924435287
2.36855391506106,1.30766113967212
4.86742409784347,0.692682044955283
1.91137856338173,0.881531790233603
3.48868402931839,1.30875274468298
2.73293374758214,1.04887896910559
1.61282069887966,0.878726973415864
3.33106322865933,0.957764664333469
1.38738530594856,0.679469096336118
3.25939738797024,1.13135393071189
2.68542084703222,1.07615449783375
0.781728821340948,0.220187198076578
3.73035589652136,1.15106486559436
3.28796569956467,1.22917804268184
0.895465282257646,0.544496756528293
3.35727521544322,1.03573002676409
2.56131345871836,1.35203485625461
2.68638059031218,1.37695500189158
4.99976862967014,0.466427622841361
4.31752369645983,1.29524780754125
2.74132053321227,0.860961326787116
3.12758557777852,1.08423914117675
1.4547424656339,0.600026635801099
0.455165008082986,0.260943261722985
2.34777054749429,1.35723503997654
0.0786492959596217,0.247930358799282
5.20499681169167,1.09618007584903
5.95569404214621,0.42626935667047
4.2531323293224,1.10155158473803
4.96029294189066,1.14414614115385
5.35137761710212,1.17005476464731
3.23646439611912,0.953292796208546
3.331881551072,1.31645834704728
1.65863930247724,0.637931320500161
3.95518755493686,1.44485844932663
1.46061145467684,0.647459593235187
1.72959722857922,0.992130450131359
4.29468575119972,1.12433547934325
4.36520179873332,0.822348646564748
1.0382582321763,0.742950917063093
1.8378675528802,0.927040110419162
2.21944366022944,1.21654100143995
0.466329325921834,0.373677802975329
4.27890113275498,1.2429836825728
3.30553637444973,1.13977589943423
0.815192378126085,0.640957856102819
5.84498216444626,0.848710053964892
3.37177895335481,1.2336646371443
4.73045628983527,1.10508176830589
5.09348450554535,1.18343230501176
5.26825064839795,0.836379585452861
4.80285824323073,1.05517372023862
3.84089091885835,0.973393611300212
3.77356656454504,1.28386288862767
1.62845402816311,0.739151636777041
0.179638952482492,0.438481393853748
2.51918528974056,1.33525915551568
2.1326080262661,1.0434786058693
2.35398752382025,1.34147867527118
1.03162099421024,0.571693102408361
1.91785271605477,1.04331322300653
2.48133038543165,1.28297647749134
4.55601418018341,1.12768070326286
1.6313412305899,0.746269473670385
0.693494742270559,0.27716917094209
0.176019689999521,0.0172175005401625
4.84113178728148,0.911255710733967
2.8807586194016,1.2949423855337
4.83748764172196,0.959866511298071
0.474034090060741,0.195518751374567
0.692024457268417,0.723506771706893
0.776497737038881,0.569196696115972
4.43249125219882,1.46561984167329
4.54259120067582,1.30060110554279
5.95473185135052,0.777323895301528
3.74731792369857,1.01621447541774
1.73214065143839,0.659528557921485
1.19947064621374,0.757491470387687
4.805507092271,1.37566641873914
4.36657626181841,0.85295569434693
1.30228784820065,0.526200759087659
4.46543103223667,1.23378057942615
5.19992224965245,0.63845535529991
3.17643453832716,1.51384400149673
3.59183128131554,1.22756162049743
5.62579399393871,0.548086495448725
5.70434459019452,1.02724145274519
3.96319380775094,1.10481411654512
0.433719485532492,0.0187244001647807
4.95798947196454,0.993978298384923
2.87726446799934,1.06201896045823
2.34737270046026,0.986884947091026
1.79473665403202,0.940266656720985
1.46584949735552,0.889337291957844
2.53086079051718,1.49703881252285
5.62662106147036,0.332963996399401
1.58691069949418,0.926530560722291
3.41141252405941,0.939475418789535
1.21310740616173,0.82176361791055
1.15683376137167,0.684036967870031
4.31167047098279,1.36413558783041
1.8811073731631,0.710294532821709
0.830340764019638,0.564767749108123
0.348184186499566,0.333316140344145
5.58659784682095,1.19799588989338
3.41002807253972,1.08166504623628
0.706622163299471,0.597113809478804
3.38876688899472,1.04146683346422
3.24153709737584,1.05780238505557
4.9180951109156,1.0122255579653
4.2178770233877,0.835533109274752
3.40649024164304,1.03758684466964
4.32785559771582,1.29149227187038
4.51466528093442,1.39759689712535
2.28853558050469,1.29637687640576
1.72806168766692,0.811546252551004
3.19009996298701,1.20588351292473
1.55787642812356,0.81881810707939
4.99074190668762,0.717891795644817
2.43218330852687,1.21539660949178
0.435791553463787,0.228336926568041
5.72255174769089,0.692110529589045
1.30310269771144,0.800365503413567
2.43375160032883,1.05146337488245
3.75400989269838,1.07028588642307
3.7704288228415,0.899372174122536
1.96943198516965,0.985958932629811
0.833456951659173,0.565797641603545
5.4879430225119,1.07767725656063
3.59469580370933,0.896405844979588
4.49764257576317,1.31308632473672
5.5137284710072,1.30621733437642
3.17259237589315,1.21756360977318
2.2318724761717,1.11329967796324
0.394849926698953,0.325610134063445
5.12621954223141,1.04829764950589
3.06246780836955,1.22599008255298
1.25998835172504,0.698517057542094
2.25506062014028,1.20515246098379
1.24419299885631,0.625246458709094
2.75544490339234,1.38293924212391
1.44901350047439,0.753121573612823
0.712141934316605,0.218227397397554
0.434814898297191,0.319958079514642
4.14593909913674,1.16269695141829
1.72174571547657,1.05893026230886
0.896474973298609,0.534624665770444
5.83459205506369,0.472503360114476
2.46308634197339,1.18532439372081
2.41088312538341,0.958908726403386
3.8913380918093,0.887007995657026
5.49783443799242,0.721824680514086
1.2999728335999,0.582502643408766
3.28799323132262,1.35776708457954
4.32030274719,0.876397355004953
2.38347603147849,1.07685299027946
0.564008355606347,0.410655128174958
3.80937843024731,1.27786876577723
0.0148728615604341,0.075955384904352
1.26313943881541,0.563790711000182
4.07413685694337,0.965223398306659
5.19713478209451,0.717286667662261
4.79818269331008,1.22009203850633
0.809978390112519,0.19969063333891
2.32498954609036,1.03822530303187
4.73083157418296,0.703588973823456
4.15748199960217,0.653912487394414
3.56563782831654,1.12048926073058
0.743145908229053,0.66519135393833
3.33046861644834,1.45259190546749
2.69646832672879,1.0839076219678
4.59699917212129,0.879948874981116
0.156586329918355,0.149767470939672
1.17102859122679,0.740914017840918
5.28740738891065,0.389872164018175
0.658809560816735,0.459054280995311
5.81130556762218,0.838929870335823
2.31119155744091,0.99656023504919
5.15154844382778,0.532236752208933
5.32430852763355,0.926764778502294
2.93454899126664,0.859905016808961
4.30855085374787,1.0520424420799
2.92023343546316,1.00103892647164
5.93225316563621,0.936487960837847
0.388506777584553,0.371379634805874
0.945976667571813,0.479067225231713
4.71209171041846,0.797771585041933
3.25312973884866,1.02146795662562
2.49928407138214,1.08458826485802
5.9932958940044,0.562341659632592
1.53403870202601,0.679696256508583
3.04725402686745,1.11982359708622
0.473827065434307,0.320824632888676
4.88201018655673,1.08291920947346
2.29307496082038,1.32797667004838
4.81309624761343,1.0889957483744
1.18754182057455,0.855141151925672
5.67839862126857,0.793385151495497
2.07403484545648,1.23731147826076
3.13230148376897,1.2623885031834
0.670128038618714,0.275572632314012
5.31584910722449,1.06708286068891
5.72552983928472,0.650065508875052
0.242284578736871,0.369177180972824
2.961697131861,1.06272679575121
1.35638222889975,0.685890499708357
5.15280203567818,0.833423299388654
3.18561440287158,0.981778405641467
0.027828904800117,0.367016623247703
1.66536048101261,0.997960260906837
1.95121885836124,1.07536790421682
3.53223765967414,1.13211594540825
1.49810820445418,0.886736551132873
0.258703684899956,0.340850786983431
0.664072725456208,0.638498785520779
4.22252287203446,1.24275540393878
5.63412743294612,0.900927730293566
1.8670141082257,0.900922694322651
0.470957580953836,0.288088286073978
1.93046454805881,0.903967617283721
3.74943322129548,1.05177048889868
2.64145109709352,1.40480300857508
4.80807180376723,0.49886062455775
1.67570283031091,0.748536202393498
3.42427916033193,1.09984257087984
0.252768072299659,0.0968807858361014
1.14430473279208,0.855717549036128
4.36251882417127,1.00076243666623
4.96014030184597,0.752792732685927
3.06432645209134,0.986666454238859
3.40635699452832,1.29925387091895
0.00693491846323013,0.377768683684739
0.862668619025499,0.495664671206045
5.19580249814317,1.00871707134711
0.4953663633205,0.236674400503491
1.46742409234866,0.957741499527587
5.88925894489512,1.10107188727089
3.46548767667264,0.661142464676215
1.49235818674788,0.682642235184928
3.6897237226367,1.0573423126803
0.190543924458325,0.0935571600209506
0.878541265614331,0.482291798627129
4.21843784395605,0.821848165173033
0.393364251125604,0.360607207351055
3.73084237379953,1.16987155820723
5.62396419234574,1.14009774844929
0.527367688715458,0.425000664952323
5.83682105597109,1.31167943480757
0.156064263079315,0.168200836646262
4.35136771202087,0.589902285494439
2.72223834972829,1.18681683916911
3.39709442993626,1.25604446866694
5.23638627771288,0.889438728181062
3.32737907767296,1.40711602216529
4.42591324355453,1.28213940370663
3.73877497203648,1.21041667596305
1.86617043474689,0.944577525378849
2.35317890765145,1.04562178702122
1.21252473257482,0.634433302211562
5.11668233759701,1.09697689925529
3.64098090492189,1.30405763968862
4.53658808302134,0.97265419511231
3.37510085245594,0.987118939988601
1.65539407683536,1.21538665236363
4.41335042193532,1.15871253622821
3.2956787631847,0.960721929525702
2.07676226366311,1.17134260582925
3.08979380875826,1.16449332473716
4.89460768550634,1.19294726862756
3.15763541590422,1.15728323133162
1.21824029926211,0.65345635870643
5.08864608267322,1.01340115924223
2.22296529030427,1.15146204716332
1.81995102530345,0.820776419082066
4.62358228163794,0.886634323204765
4.40069132996723,1.00815160110852
5.03343598963693,1.03592167349217
3.41429305449128,1.06431365567687
0.15768502978608,0.255102643533524
2.91676336945966,0.963207561753587
3.2560861967504,0.862733140923939
5.01996070146561,1.42430690704846
4.37198722874746,1.1357394091517
3.3306828411296,1.05605624849334
0.440486384555697,0.299425194304743
0.819013795349747,0.598634530173151
4.10765217756853,1.02712434502081
0.597731617279351,0.425949125923354
1.222715430893,0.62634538286105
2.19588082982227,0.990286470156221
5.0771745457314,1.12991213354062
1.42123557301238,0.767354635632104
4.22926710359752,1.3383244753029
0.645652984734625,0.27441970139139
4.6744132116437,0.996315375254535
1.53063410008326,0.762200719662112
3.28825995605439,0.928216811861579
0.203409124631435,0.358519415593065
4.83665685681626,0.989195472037334
2.0265168431215,0.781134556561693
5.49771514814347,0.822574511482629
2.14263850729913,0.870848270369461
5.85219007870182,1.17886406653407
2.30627113580704,1.54259695395201
2.93204121105373,1.04074133387732
2.94465738767758,1.14732498431512
0.0735277449712157,0.214823376967474
3.84883920382708,1.64970310230218
3.07544982992113,0.713964012851315
1.92211270937696,0.87710265304986
3.48859894601628,0.881940282678846
3.70406644977629,1.05744764635143
2.62964722607285,1.14096550590531
1.02221388369799,0.479479271309013
4.2904829797335,1.44843507576633
4.48671929212287,1.09678058362021
5.06348824873567,1.53533349117877
3.20855428185314,1.30167642576703
1.81341156922281,0.71770557004534
2.73910909239203,1.04553939225382
2.30605520680547,1.16406349445766
1.4942811280489,0.693251160630052
3.9277604687959,1.15921792639499
5.73194221034646,1.11428227703774
1.74649774376303,0.947387596703434
3.90113451937214,1.06007117413833
3.21815958525985,1.01866025191829
3.58471119962633,0.854463194052489
0.1493896166794,0.254506985390183
0.0290504372678697,0.273479569983857
0.788269526325166,0.470495401889748
0.148902622517198,0.304859789153234
0.552776711527258,0.669272761139547
2.85334934480488,1.52540935881954
1.17994056735188,0.576438164605984
4.88804369140416,1.13091146132061
1.46435536863282,0.662981971731777
2.93284582765773,1.29306241387035
3.89329487783834,1.07647520998238
0.952298820018768,0.587601772417256
5.0218674656935,0.804855691687457
2.61957917874679,1.40267525253942
1.40097315050662,0.726285767628634
1.79313595220447,0.834995495248921
0.956528021022677,0.541347513313879
3.51340262498707,1.13414699859441
0.892667862586677,0.745158174672635
1.07435735827312,0.448223631563702
2.03532902989537,1.39587111132641
1.10341163305566,0.506497706529874
2.43324913317338,1.20174114946396
3.68135771015659,0.688432592319483
4.11402800632641,0.933070154859398
4.94115360081196,1.16854564272518
2.24389268271625,1.1757471636352
5.71704602753744,1.03941130739324
0.112992953974754,0.140536802320693
3.67424983391538,0.732739917504674
2.78144258307293,0.983480100650886
2.12837772304192,1.00677957522477
5.29453817289323,1.11898228904888
0.454817150719464,0.44764340298789
5.29974714992568,0.906542063742553
1.12933101458475,0.603290006137166
1.29040048085153,0.668874615550656
5.21719374926761,0.995820660224555
0.365028337575495,0.496821715421898
1.40939760440961,0.637166314613229
5.95809307694435,0.874344301060119
4.06918636662886,1.09098117711717
2.61292080301791,0.955591513129658
2.26385965151712,0.948408958924124
2.76710414607078,1.21476302620751
4.81111122993752,1.10986689859625
3.97780185146257,1.31912308982931
2.79602198442444,1.09190654537006
0.319556619040668,0.466200749341858
1.42318751011044,0.622838391002841
1.39943842543289,0.507929598235467
1.38392160460353,0.451671464059844
0.370357643812895,0.444631208918529
2.98271165555343,1.21823161427139
1.46475053206086,0.746240856273534
4.54911323357373,0.97213757479851
3.2838160651736,1.445156148497
5.68840137775987,1.22752750723243
0.517033154144883,0.238360635295984
5.68729550996795,0.617767943165631
4.33439320838079,1.28579457621069
5.53202762827277,1.08801034944357
3.68304566200823,1.00179489652102
0.965799008030444,0.609481639308563
1.09764415305108,0.331447015184731
4.38110137218609,0.906482947387267
3.53715390292928,1.20390242595171
1.87489417567849,0.926168590162003
4.63676639366895,0.748146772320702
2.01778921298683,1.15843851543933
5.13406014628708,1.25312345264631
3.48317096102983,0.934688164165843
2.49433590844274,1.16565960285277
5.59543671179563,1.12323391687331
2.776193048805,1.33396544065793
0.596077979542315,0.331830978461552
2.79269617935643,1.01742832706582
5.90450314572081,1.00995212763115
5.55163719551638,0.509038934745648
2.61239258106798,1.02392346965232
5.21832429477945,1.15902394388664
1.80212503066286,0.646234158075002
4.78783578705043,0.750986948022154
4.80306427180767,0.962360959154148
2.32155417697504,1.07455371367931
2.28953817067668,0.82002776000319
3.87309368513525,1.19523090910887
5.17000472545624,0.754113420405229
3.93979602539912,1.05201880548998
3.09795644134283,1.11491241183428
0.892689500469714,0.618660233895038
3.676595417317,1.09250818109968
0.251800913829356,0.239082751128603
2.99015395576134,1.46967383568182
4.43704932974651,1.12534497964005
4.52339867642149,1.17364567111299
0.378562447149307,0.368882521111246
2.65489160036668,1.28886136691331
3.00403019506484,1.40951328533632
1.62145860213786,0.822519136359774
3.59281289437786,1.16135278106391
4.4150257576257,1.47142736140759
4.28146687103435,0.944375233837469
0.698957621119916,0.613046707270938
3.45072371000424,1.00382408551287
4.78879192331806,1.39573811780272
1.39094277983531,0.638384125445353
4.34913495322689,0.877376585572236
5.02813918702304,1.23118012950844
0.713031424675137,0.576375083886126
5.75370237976313,1.07005147108902
4.48658750625327,1.10028520000759
4.86533687263727,1.06463952163333
1.13950634049252,0.914091353109705
0.155812664888799,0.0397972306130601
5.1826937533915,0.760893575099157
5.51507919235155,0.66119633288797
0.825767927337438,0.62499200396001
2.86589173134416,1.12571618399165
2.77776900166646,1.15428216606359
4.20107166655362,1.44206308398865
0.393449407070875,0.242094967361503
4.39823995996267,1.48367861504893
2.37558954209089,0.909866055888549
2.76892706891522,1.41631997493884
4.35179617954418,1.12118374727446
2.82001588214189,1.10369556269081
5.99714386509731,0.878759789596621
5.07561475038528,1.29650748225022
4.96924382261932,1.38466712795209
4.56986606586725,0.668374365910676
0.672638950869441,0.880145162423758
5.03386211581528,1.57815361549178
4.88310314482078,0.892208486146036
5.94847316527739,0.908722200940717
0.289887148886919,0.18900495501851
4.48072747467086,1.02139306805546
2.5158811295405,1.32670774202597
3.49286338314414,1.14111652767801
4.98440437344834,1.04436454244182
0.0811837641522288,0.363703777653002
0.0691305790096521,-0.0882223085396826
5.97867424366996,0.803930951670428
4.59413800248876,1.06401889126902
1.88797566387802,0.821462382902248
4.87207046616822,1.24664122989565
5.9473153045401,0.817659019495838
1.20455755759031,0.595760204762713
3.87622332153842,1.33524864486344
2.62530437344685,1.3370194427644
5.62816956918687,0.914519606474607
5.92801983235404,0.847460925447968
2.73791736597195,0.920917143489386
1.38368965918198,0.630976972947648
4.17293561110273,1.61593582476428
3.33979406766593,1.12550623903075
3.50826053693891,1.3012149650031
2.601787481457,1.15946367488941
2.55705031659454,1.30167382039863
3.58112637279555,1.10293177754672
2.71251350920647,1.4269067215608
5.73965195193887,0.821945778335543
5.06658210000023,0.6087286231789
1.33661161595955,0.839615246169872
2.52102106204256,1.15715928385419
2.51989761320874,1.45171949049212
0.124745093286037,0.217583054244603
2.28268781723455,1.35009492317845
2.53409056551754,1.25804501898107
1.14855638053268,0.583839893114128
4.2319756904617,1.2156816934581
0.0811228514648974,0.128295841932825
4.38721863459796,1.41147356728247
2.59634458785877,1.21800120014646
4.38744055805728,0.612303641076855
0.0836493149399757,0.127767918952613
0.271879850886762,0.0610859360708504
2.51048625865951,0.822709537648762
3.86304001277313,1.10315982301095
1.3187627135776,0.796112254989737
5.00065591698512,0.828771669612123
4.16860388126224,0.785462120698299
5.39474691124633,0.829453671699166
2.48544171173126,0.927097075344156
2.46602821955457,1.30628333294379
1.50008993642405,0.863960025180312
2.24260223424062,0.828891371083417
1.39135639602318,0.644618218330188
5.58961898786947,1.1976510098776
2.85806853091344,1.14059569410156
0.285990017931908,0.271301904226807
4.6411863360554,1.12016796493989
1.98670397652313,1.08327552156228
3.317258823663,1.36967085918871
4.0579831735231,1.23728806862835
1.66400622529909,0.642654110345628
0.317134070210159,0.237844599831293
2.55455150222406,1.24827685037808
3.66071089217439,1.08508393421734
5.85627621039748,0.413275574609697
5.81880072131753,0.754638714610822
0.530907344073057,0.503388390790602
2.99028022354469,1.19028037001582
2.37413620669395,0.898666204373308
2.34199157450348,1.16986440404437
1.91099694510922,0.9279036336771
4.09545032540336,1.21361887737362
1.7076894454658,1.18472924145502
2.34056828543544,0.87876597709983
5.94101136177778,0.803966271847637
4.75203438894823,0.989177267595414
1.87443090928718,0.606594479697042
4.90270638233051,1.00081215704686
1.32545863324776,0.622168386549864
3.00644292170182,1.57777518870728
1.00183377787471,0.172596978633679
0.717955166939646,0.647384539105773
5.38565980643034,1.20169015797072
0.562289271969348,0.481020701028331
5.19035133998841,1.0182035917612
1.65954878227785,0.740672978870799
0.16370215639472,0.354452778229673
4.72430978016928,0.826732169183689
2.15196179877967,1.16655594439884
0.150617794599384,0.26259485196895
4.47656158776954,1.27497043188459
0.177753462921828,0.151309885149296
2.6031889859587,1.08972914784473
1.53976099798456,0.841083928991704
2.98809132585302,1.21799717345094
3.92013138346374,1.37100825482728
0.501941313967109,0.42298082905548
1.08283477043733,0.624765121268856
0.626775009557605,0.522864734844367
4.87435790291056,0.888904171462708
3.76501464983448,1.32205126814159
3.783434915822,0.888100428354316
2.34533910127357,1.19181009439356
2.59352144272998,0.893305546355051
2.09180401358753,1.06813077323001
4.76134655205533,0.672418910614276
5.32161667244509,0.921094318952339
3.90676252031699,0.723835301069589
3.55717958556488,0.987420804007514
1.96693256311119,0.854107433502621
0.454136207699776,0.411362857641808
3.54832345247269,0.999743369338101
1.07002058112994,0.493592026739743
4.44810074474663,1.30815089697745
1.7632572487928,1.14435081859455
3.83511486416683,1.31799302576685
0.748934383504093,0.267542059478292
1.5315947025083,0.980623568945955
4.92344812396914,0.731401065049964
4.82268235785887,0.998208341824704
0.275007784366608,0.356922335705069
5.25319033116102,0.930833819366597
0.768054539803416,0.452666156603582
3.65298842126504,1.13309769934661
2.81740123964846,1.25242173202481
3.34374651359394,1.21290823975591
4.38235670747235,0.678147342882971
2.819152132608,1.14251418665742
5.93166035413742,0.994005393842368
5.90801030723378,1.06830224475761
2.35970808612183,1.08766409234765
3.65308282524347,0.965763052373877
2.07290238048881,0.801736377614785
2.62267537275329,1.06179120597849
1.37479178002104,0.709975995337873
0.0364334885962307,0.0885930865057211
0.143261329270899,0.282970722754603
0.352550569921732,0.344263164515948
4.58745387056842,0.681723594779874
2.81426403298974,1.23254302517877
5.10499128140509,1.11424908176275
3.49031634349376,1.06884452404897
1.12132957438007,0.617285839813019
3.65436587110162,1.02029389165086
5.3600503988564,0.903628210213537
4.76592699531466,0.795999258710545
3.0245570037514,1.23779864377018
2.5381696424447,0.984263382447843
3.92628772649914,0.963518537671273
5.32643108675256,0.763939150032965
5.35209882678464,0.771362638063813
1.0703432271257,0.548800970866208
1.54501454858109,0.727552279437507
0.680631028488278,0.344185541568261
4.78295375173911,0.961244436980458
0.657230932731181,0.219061155232186
4.97443016851321,1.02696317425566
4.62627778155729,1.16825522840649
5.66213642712682,0.645656950682316
2.80174556141719,0.919495892100643
5.63913388503715,1.47234138889054
4.71109765442088,1.0758781485496
5.24764725007117,0.992347699193489
2.3667759206146,1.11059439940231
0.598194964695722,0.465102360475719
1.66176852257922,0.853516033124194
4.33333230670542,0.936370551203207
2.13783107651398,0.977888207612317
2.29627130040899,1.05710145024047
0.191811905242503,0.19118702319037
3.12867172155529,1.00666764133767
0.72646746179089,0.596615334771002
5.31110505899414,0.996649265570073
0.447877794038504,0.239770549680509
4.70536768063903,1.15377567801984
5.12479381542653,1.06941862808615
0.223069023806602,0.226676099859046
1.6508610569872,0.903254848212545
3.85241969441995,0.905177874189438
4.71047015720978,0.979357750595289
2.40037627145648,0.988785112965442
5.61181397829205,0.673903709016961
2.34310182463378,1.07849003697477
2.54375584283844,1.22570430246567
1.71853020647541,0.733941941225189
3.67049045115709,1.07092483292503
3.35287643177435,0.77358510521788
0.239802810363472,0.195357469710524
4.47169168107212,1.29571993187586
1.23892452428117,0.508213440498257
3.93897579051554,0.837364042047787
3.13448802754283,1.10737178542457
3.80061950907111,1.20552453918025
3.70537880295888,1.35463582922831
1.70937328459695,1.26801245071471
1.34284333465621,0.828394578481556
3.23411613190547,1.27079100501472
5.97823186358437,1.40772318679094
1.97349922126159,0.931515633938737
1.9400165299885,0.931421863250825
0.211941107176244,0.27029028210004
3.15367111517116,0.876587206771831
3.58084149006754,0.745316030320807
4.45251995511353,1.43441817786564
5.71702277753502,0.807107517922874
2.93772742711008,1.08016290484176
0.499724072869867,0.232750865146622
1.55956799397245,0.826249413684069
5.24907975364476,1.11521654116366
5.11235481826589,0.939225515855582
5.05742798745632,0.99872434992475
5.68142204778269,1.16922500935709
3.91608980856836,1.08448303673718
2.92893339134753,1.06183653709409
1.12654020404443,0.614739908060602
4.27819836465642,0.878041814300523
0.510419824160635,0.377439095541969
2.76719643361866,1.01661767848447
5.61544383969158,1.27718383703255
5.0717620071955,0.432547486328721
4.29712030151859,1.14196863739854
0.742838089819998,0.397567624712658
3.56896476773545,1.51264888775014
5.93911680858582,0.86882079237403
3.6924509271048,1.20234792324668
1.63846600195393,0.895849845614401
0.382241059094667,0.341787990149524
0.433819653466344,0.397995651159319
5.24106728425249,1.43710710329601
2.17694998020306,1.21547539903349
5.67373289493844,0.992271561880934
3.34991363994777,1.4822081700317
3.07596690533683,1.26410936061384
5.6866299812682,1.09805950070497
0.65880957338959,0.589323996745266
4.91344530321658,1.04292578565504
2.2640526406467,1.22096053556774
3.33984628692269,1.07918336146687
1.88322712015361,0.960306884341644
0.49405728187412,0.362576101976532
4.67962525365874,0.885006688606797
1.15940837049857,0.920407013918668
3.93351280549541,0.969410065623247
2.61088231997564,1.12857638994478
1.18288995930925,0.831904288991634
5.96796253323555,0.917624173484088
2.68045719852671,1.39335525597245
0.18855998525396,0.154417223422274
5.62209934880957,0.947223593517543
5.22590372571722,0.924648737430382
3.60747770033777,0.916455174463704
1.79409273806959,0.857175967726318
4.85607765102759,0.865668357215774
5.71285431040451,1.14502423982312
5.11232382757589,0.925099254682373
0.763858415186405,0.459863513731446
5.8132940987125,0.738605053402712
3.34260605229065,1.17465149322499
0.0321866841986775,-0.0310372186048631
0.814583518076688,0.0991569073114129
0.0350826093927026,0.391741582534708
4.90124437306076,1.17697759537176
4.69298152718693,1.16421814678626
5.58639771491289,0.430341202085589
2.21213929401711,1.19013387885856
5.84672924503684,1.05580270301428
4.94246209133416,0.987215149327382
4.72469317959622,1.20396529059635
3.73695500800386,1.32932939468897
5.80412957305089,0.906714231850087
2.99951094388962,1.52365890670245
5.36217359779403,1.19868059334928
2.40625948179513,1.36839725014186
2.68524965783581,1.1290808567679
5.61467449273914,0.920122166937488
4.09999318420887,0.877957848682039
0.108978780917823,0.245422844937236
0.993160306010395,0.603112550494868
2.97500699339435,1.17900179156236
2.55921136820689,1.07663608158907
5.95231872377917,0.868314706110181
5.33370074350387,1.42968543381248
2.07453222759068,0.8725496914817
4.23506475007161,0.97485161199178
5.45234812237322,0.638631710626018
4.05775732314214,0.8153322723191
3.83460162766278,1.03428023766065
0.897627162281424,0.474322820588547
3.60675234021619,0.987373174770196
1.63650741521269,0.721970865775652
2.74712022626773,1.14486900598962
1.33351855957881,0.871852249085812
1.5295291012153,0.739909472020657
3.92212636303157,0.820372480089556
2.83195896679536,0.978572689383365
0.96577821392566,0.283397336426365
1.63248200761154,0.580800199474696
4.27773655811325,0.898331822765376
3.68012191308662,0.907754629487635
0.792731797322631,0.33030348263509
0.420043519232422,0.578578232031807
5.79759007785469,1.35107584628802
2.20962166786194,1.49836594122987
4.06472450774163,1.23766379483745
5.07571038231254,0.957506977225508
1.44990231189877,0.607664397793757
0.210905946325511,0.102670362240115
3.57144142035395,1.01470037695799
5.01714676804841,1.2868263205714
2.17349526146427,1.17141725615606
1.99313120031729,1.12755334378916
3.86841798434034,1.05194189138042
5.75169082079083,0.572848477394194
3.57722177077085,1.17927931940264
3.06168010784313,1.11459759696741
0.931584815494716,0.500163719831514
5.07510603312403,1.48751342616435
1.28628255380318,0.813497731940413
4.01923946896568,1.03074288821263
3.70653870748356,0.716824781119194
0.299998661968857,0.240208285577312
5.69639265350997,1.17742194624549
3.49531218968332,1.19450077029335
5.16572602232918,1.0486032093312
3.11080349609256,1.34952839506038
1.59676490072161,0.795596778392964
3.58426598086953,1.04386122575259
4.77345650503412,0.961924028367505
4.13571622548625,1.22407998729516
2.88378986762837,1.11980496386317
2.79557633260265,1.31415279775477
3.7104740110226,0.853583580398293
2.69562308583409,0.957678807033445
3.61624519620091,1.13634748938317
0.0276538445614278,0.25333730090304
5.96996707515791,0.824761410144179
2.43877469049767,1.07574011041268
0.707709822803736,0.0740713489494063
5.21723457193002,1.06801437431327
3.24115773942322,0.966397659047334
5.28958600759506,1.06911574575811
0.225239034276456,0.421135687866166
5.28860377287492,0.863239122659051
4.33409801870584,1.20255591907832
4.61886177957058,0.997105518086802
5.18156225373968,1.06936335367054
3.00445261923596,0.943450400411996
5.5551841459237,1.05304735063823
1.24844802170992,0.858342457025014
0.162633562926203,0.438792749886897
1.8947584326379,0.761386637671637
3.96067349798977,1.19408687984788
1.88814780442044,0.864206815212311
5.66676832688972,1.06947088139573
4.67382347909734,0.986881293577325
2.03658747766167,0.9659155886098
2.8898775880225,1.29425947533075
2.49596879258752,1.32693641369933
4.65800339682028,1.08861008762926
2.91256203548983,1.25263447781531
0.0917946249246597,0.234581281386067
3.85470777098089,1.14895395140929
1.40897990902886,0.754924756451025
4.48215529834852,1.23981605121559
1.77364424709231,1.00304271027083
5.43730914965272,1.14879133028964
5.11994410771877,1.24128889079948
2.77178266178817,1.27744352883281
0.428089489694685,0.310383662049473
3.46682234667242,0.906708205634731
3.47747600404546,1.02495592588568
5.96146066160873,0.714822559749884
2.01164648635313,0.947613415637882
4.00081064505503,0.97036312394175
5.63133601192385,0.903387413851281
3.44914100971073,0.921512621655684
4.15026848344132,0.936556127886535
0.538551522418857,0.421941578968409
5.19875546777621,1.03276884797976
3.00683638080955,1.08384571443536
1.33953770482913,0.857211755483117
2.47451544972137,0.907456227847377
5.31783767743036,1.0854437612595
2.97356062335894,1.4544481905439
4.03652236657217,0.991747956984306
1.69502662774175,0.920212978163029
4.90234981756657,0.883151043912681
1.4765967275016,0.766965671847897
2.21787716355175,1.21538574284821
1.41314637009054,0.611664565163913
5.61454155575484,0.820920335807698
2.49046096997336,1.28764983028768
0.82469643233344,0.551822647385411
5.48618833813816,1.14847100787617
2.08584825647995,1.22700690142554
5.11758525436744,1.16504554301515
0.855811072513461,0.36512804900153
2.15659722592682,1.08074358792374
1.47303040511906,0.710603513297802
0.275435679126531,0.264953854726884
4.70728741306812,1.22546667104477
1.19503040704876,0.690569148244752
2.35110146552324,1.16354192709499
1.94137346791103,0.946576948560017
3.61263543041423,1.19089486128996
3.24763007741421,0.912455109698689
5.94494239613414,0.823594085286224
1.52274629473686,1.02648379938685
4.4116193591617,1.17986501491709
5.86564896628261,0.701890167716821
3.34827745053917,0.891860759978011
2.35624895710498,0.978263103205104
4.94813555572182,1.13410398093038
0.674306765198708,0.489897895501048
3.21466742455959,1.03341775844764
2.66298950929195,1.12156793799435
1.64374327613041,0.986364193974604
0.944145214743912,0.504950638637631
5.23102844227105,0.968180630237979
3.37226913822815,1.19935806249864
3.30413854960352,1.10019575552788
3.55419171368703,0.96861209349563
4.36687717633322,0.961948879548438
3.83355170767754,0.87111082288426
3.68670098902658,1.20021414801699
0.314501103479415,0.448717950572059
3.39094651769847,1.17673217281488
3.52404828183353,1.2801614729197
3.77140245074406,0.965206420740933
3.73134387005121,1.07292356264216
0.493620252236724,0.339906701756338
0.465855672955513,0.163263571800945
4.12256813887507,1.08892548842632
4.98182155424729,1.10905222014107
0.875459250994027,0.60944203767486
4.70118043385446,1.31355298735269
2.91870047478005,0.894479054118189
5.93559063272551,1.07277316157778
2.99462972721085,1.29437023480645
3.37356321047992,1.08891813981908
2.26954212365672,1.20300278502702
3.11182318395004,0.882493151326976
0.445702753029764,0.364459833853207
3.23083406500518,0.538194563868655
5.76636600494385,1.01247749914802
3.16686083748937,1.45294466622537
2.62295671133325,1.4618299091107
0.193601979408413,-0.0963553113246682
0.226405084133148,0.31127865433887
0.284089763648808,0.225737590519244
0.965754213742912,0.552220198133847
2.8145843599923,0.771967239425875
4.83554384903982,1.09873363030676
1.6835850966163,0.778014906088072
4.52870391122997,1.11899495091624
3.13095488911495,1.11312618739919
1.73368315910921,0.722963864756746
0.104263208806515,0.234377494894975
4.01009717909619,1.20341634696561
0.401855788193643,0.325649336976626
5.01831856090575,1.12617840356847
0.812058934941888,0.429271242880049
3.93526865076274,1.35167208378095
5.02768637286499,0.917160690865282
1.54588797641918,0.714027178333614
0.815971710719168,0.631488733145767
4.58093048539013,1.27685280044315
1.27197739994153,0.780508968048371
1.60781759535894,0.858013240789096
3.19098716787994,1.45069040441237
2.84470120444894,0.98783485449692
2.24066198989749,1.27858797612495
4.65209957119077,1.40393840497122
3.34922382049263,1.1427436349726
0.931419726926833,0.620397205440543
5.93651069048792,1.07080810970431
1.46667858213186,0.939517958617324
0.782271073199809,0.364615272740973
1.27608681237325,0.812725070491214
2.28002549009398,0.824005854625325
2.15772701287642,1.39358293229209
1.8159722937271,0.825106203248827
0.266398281790316,0.222573217121473
5.60870011663064,1.01190144800524
3.41230217926204,0.880681764668483
1.32481647050008,0.668964780939054
5.2677670517005,0.992653027829361
2.803732838016,1.11400513841403
3.25409888802096,1.53150731548376
4.70638904348016,0.629978880364118
3.88722163438797,1.06725464016665
0.869358882308006,0.673270843682774
1.92982426285744,0.829904672847854
5.70633349567652,0.910763958339425
1.12919094599783,0.893900144199431
4.50242549087852,0.634593160194075
2.75495085166767,1.03490185975856
0.848190293647349,0.34590931022191
1.23115845629945,0.75563825670477
4.05176099762321,0.894415979077595
0.828181263059378,0.560262843492388
2.49326220480725,1.08589906343485
2.70748219080269,1.15614807198469
3.73767941817641,1.2754283642901
1.5070457844995,0.802992795015434
2.78492078231648,0.826063611841904
0.993055374361575,0.494041848685299
5.1468387208879,1.15027655059009
0.93931138375774,0.796294303559573
0.529989802278578,0.22931586225213
5.36050663143396,0.918505843532122
1.80372305028141,0.895078319881121
4.51252002641559,0.879913289983301
2.40963988797739,0.927287552845557
2.69134863652289,1.51237657498656
0.958043881226331,0.75296466087145
0.867095107678324,0.325516743327899
0.895082352217287,0.272370489350269
3.08660555910319,1.10059086060977
2.95696383761242,1.24340284395246
3.69805661123246,1.07801605806285
2.68453734414652,1.38625189376605
0.334060291294008,0.259390631007657
0.0323778572492301,0.0229173237481815
1.33100520679727,0.925766267640314
5.10577934375033,0.93854838517535
1.60407723672688,0.781585935589373
3.59160163952038,1.05982022374326
3.65159818343818,1.11918771494284
5.95295064244419,0.368991087560395
1.14713976485655,0.726835899987333
4.52034350764006,1.195086624406
1.45432402286679,0.852127788937756
1.96471332013607,0.910579622412114
0.021212968043983,0.170878855025794
5.98454486159608,0.577230469877579
2.62835702626035,1.25317517978013
5.9861324694939,0.725209033669307
1.18031501490623,0.8297077020479
0.668860774487257,0.309838754155201
1.50441870326176,0.480878731031646
4.08285961858928,1.10963459787568
3.46352578047663,0.79983861912619
2.49808377726004,1.03919498344394
4.3750874614343,1.22280937876709
3.44513839809224,1.49462509740739
3.4658108940348,1.0706749504701
3.5399947646074,1.31090546072851
1.33757004048675,0.515179874629261
0.620953791774809,0.635762646530697
4.41903616162017,1.04538004057003
3.6744225374423,0.948119192427217
5.70727416314185,1.03706353930811
5.75925519363955,0.747997954362969
4.46901630051434,1.05337171082784
2.60898087406531,1.20916928792582
1.0486508239992,0.750942753111573
2.61172841303051,1.09142956513196
4.57474912656471,0.952137553824254
5.51417586626485,0.987711853064105
5.4401854975149,1.17254458452741
4.89307697396725,1.43155231436669
1.19851765595376,0.874956617396796
0.297753511928022,0.394923752986174
2.87369115371257,0.820959337663258
3.54236021311954,1.30590341645591
0.579721414949745,0.490920377848524
5.70534140942618,0.779219912345834
0.976458831690252,0.483278138414335
5.52903757570311,0.638849031585342
0.766650436911732,0.470331863682315
3.97643754305318,1.10075040821465
4.7042515645735,0.637522865632012
4.58767897076905,0.687683099343839
4.03542186319828,1.11366879885406
0.693995414301753,0.306752373347734
5.10780892521143,0.923616229257726
3.70776956900954,1.30810281209457
5.01846933597699,0.902656873943997
1.01956934854388,0.595597752194359
0.0616873204708099,0.250510726278524
1.94081838754937,0.789132849549929
1.61809634696692,1.01433791229314
4.95156813645735,1.20933410037737
5.60197042208165,1.24967682769174
0.766748901922256,0.415601400300436
5.48002563742921,0.621695414226845
3.63140368647873,1.21256041289541
2.4017109987326,1.26359451069408
3.99477182049304,1.61004589513548
4.60559566318989,1.40751186560959
3.13137420080602,1.06099703611959
2.36704510264099,0.974493791885577
5.79472100129351,1.08352195420005
0.293913243804127,0.522136844234202
0.919849629979581,0.376592032347299
4.18103439314291,0.900276901187988
4.36671523936093,1.42606794312691
0.650276492815465,0.662829250737571
2.78741127345711,1.21222325377658
3.85275321733207,0.758155173024234
2.38266562717035,1.05903165430824
5.94258154230192,1.20373274128674
4.07225285936147,1.52616900997197
1.89191074529663,0.9421378873356
0.922615560237318,0.452211547815059
1.80751041462645,0.955899654057106
0.567093183752149,0.406886135186043
0.161253041122109,0.106155115923478
1.86289982590824,1.02386383609119
4.45463321171701,1.34428465835016
5.76055327383801,0.942256937429197
2.49481597635895,1.30566730298823
3.13341244356707,1.19732579692776
0.405118372756988,0.378549130682657
3.7790508326143,1.0539837651088
2.12048272322863,1.23390749886551
2.54828791273758,1.2364586758075
5.78261274425313,0.818369919616719
4.0859909215942,1.20556895662179
4.31078330660239,1.25988453272568
1.02377859223634,0.56979437791455
1.22165453480557,0.286855210893782
5.25929827149957,1.35356082801402
5.0251351534389,0.828957679626878
4.32376225478947,0.979349188470475
1.68638022663072,1.10143359264656
1.25994538050145,0.411141346176874
2.96490191761404,0.957007643691501
3.13051684945822,1.00691279617334
1.31899087037891,0.517063450751242
4.57864021416754,1.27446542162738
0.147117918357253,0.366659483178177
4.26891567092389,1.16526657126253
5.04532559495419,0.897289523728625
5.58492643246427,0.854187095509951
3.97254988364875,0.963986144080103
1.61965331621468,0.752232704610144
1.30940076196566,0.768596241868721
5.2069090269506,1.19073258378519
0.147429310251027,0.155998463168246
5.10016034636647,1.06418677933278
3.14359846198931,0.69362698141718
2.61277621099725,1.20431581805674
5.58776847878471,0.747638990338145
0.987302375491709,0.714285334504285
2.27273035235703,1.30108459377555
0.828269622288644,0.204756768940487
0.898326463066041,0.651483567404324
4.05868348432705,0.956723922697474
3.3726969351992,1.098030233446
2.82989065675065,1.33733778905217
4.86660101171583,1.16417523490915
5.77433119341731,0.744295481275475
3.09245930425823,1.21321167942924
4.22233661776409,0.963002925775615
1.08527706004679,0.778512015565851
2.12980168266222,0.790512446065504
0.299416735768318,0.37810521293734
0.915322216227651,0.722149689268568
0.59563031187281,0.0620086371295167
1.68088845675811,0.953196377161215
2.32470121281222,1.06565976996125
3.80495271831751,1.11820135572782
4.24238165281713,1.00315301364675
1.95610991260037,1.08015812998996
5.79109989060089,1.15655200306668
4.17872668476775,1.19125050979008
0.966469164937735,0.541479128767978
2.21437344979495,1.01046099584261
1.81330655515194,0.890084015783542
2.74779460486025,1.13929593930499
4.93969647819176,1.0507313171609
1.39523610519245,0.61734359560538
2.41393335163593,1.26318462957633
5.82967681763694,0.696623020518854
0.74652447598055,0.267509262019589
3.7817404596135,1.15019696476144
4.22320203529671,1.15036046334245
3.54720170516521,1.3212244796856
5.97909762756899,1.09568210424978
0.272016608621925,0.291593915527195
5.94043522747234,1.09010987254131
4.47183785587549,0.82996804260772
2.62049758667126,0.989491718006738
0.918039292562753,0.371501453596878
2.69319105288014,1.19251803403257
1.11794827552512,0.711183723512303
2.55929149501026,1.3532206402661
4.92467919923365,1.33783622444865
0.302273485343903,0.31807188335456
1.95229290984571,0.949862295553602
5.05447157705203,0.846433802013634
0.241198757663369,0.282793176239131
4.75123776728287,1.00568233937438
5.76977062504739,0.861524204278114
3.96552292490378,0.941961982800307
0.0523045146837831,0.050250869763761
2.7947353455238,0.99829314824623
4.29968309216201,1.36990976554421
0.169092658907175,0.251799101120944
5.072895352263,0.897006678448275
4.47849245416,0.699644872242347
1.58418458607048,0.843882862053305
4.47548205731437,0.934263132855392
4.0294948280789,1.0596807056119
1.03231640020385,0.555193979628046
4.01829880988225,1.24065444864788
5.58212418900803,0.937392139648335
5.10584855033085,0.951228137484946
4.68643941124901,1.5469262706131
4.11505398759618,1.29974388217923
3.54821467213333,1.142138657021
2.41963930148631,1.04187774724653
0.770088675431907,0.629631421677704
4.92098678648472,0.797799351850001
4.30032283393666,1.04570250215577
4.7299491148442,1.20968985492552
0.109896006993949,0.146018128210997
1.04694084590301,0.539312055695094
3.59189381031319,1.20108103375598
0.483832937199622,0.371031484448343
4.2438956508413,1.00745522199217
3.38201264524832,1.08833015909481
1.6968474551104,0.900427678579556
2.35234059439972,1.21643368657463
4.03636900708079,1.3478735527788
0.973078003618866,0.501699087203391
0.651011420879513,0.595236231242644
3.20066537987441,0.862505330512628
0.619194602128118,0.326220177414946
0.560508511494845,0.210868641405433
3.83955085230991,1.15647776522225
3.38425462273881,1.21191343208257
1.83321911701933,0.709918229087506
1.59605418797582,0.827434723243615
3.79500473756343,0.909210979184422
4.98454700130969,1.11213416459995
0.308133691549301,0.085064745114932
5.9540102169849,1.13058890727284
0.13252315716818,0.200230898953882
1.07903333427384,0.460401219773681
1.97215244919062,0.965258201553934
5.12937430059537,0.929400661952536
1.10616187937558,0.564171230561342
4.77214021515101,0.686915407962377
5.15311282966286,0.854821300961487
2.8321172031574,1.14183506305484
3.88921703584492,0.782447600509302
1.95025010732934,1.01649981744356
2.79682474862784,1.42517040739519
5.65444370219484,1.13124897882512
1.47278579184785,0.652383521403453
0.134742355439812,0.126267903226497
5.80243098316714,0.825438363321273
1.56029314175248,0.894618530216054
3.92464329907671,1.07783897732523
0.452287425287068,0.219678092558792
5.81547659402713,0.576130260326398
5.51123594306409,1.08919141016581
5.20891521731392,0.74526184925188
2.54627384897321,1.2827223884041
4.68619185592979,1.04117433154007
1.79943535616621,1.01613653476266
1.73671673052013,1.04508477292833
5.99564299872145,0.578890167026797
5.92222324758768,1.1703497073861
2.88027804717422,1.29589389797771
4.57365039736032,0.967040396728487
1.971671550069,0.974995257213982
1.41743308352306,0.815821840785708
3.70716018229723,1.23760448176979
2.0426955926232,0.735018461783577
0.350346165709198,0.480461089864702
5.89167493348941,0.593106522972922
4.12824073014781,0.631008930106227
5.17309332545847,1.20319818451262
2.77017290191725,0.905529588339774
0.756163191050291,0.437949556190886
4.08177267154679,0.790673970310244
0.119692711159587,-0.0187581145724202
0.977751838043332,0.50051502811818
5.37489501060918,1.11918598537294
0.918946467339993,0.578604786488123
1.55184956174344,0.707208798138563
1.46414808137342,0.762652402941591
1.87118944432586,0.920630504306045
1.32748013734818,0.704188570536374
0.183281057048589,0.172098363464524
5.4182196543552,1.04998898215179
5.75638478575274,0.683645198809614
5.65709196869284,1.03607454413335
2.71980023989454,1.12164777425592
2.62599001452327,1.13076491421624
0.300996886566281,0.36455917138753
2.15892761014402,0.987287390811627
5.37986438814551,0.742385431264258
2.22637900337577,0.887310721036694
3.01971006765962,1.28383859688864
3.16559583647177,0.700592628464056
1.02162039047107,0.522043659108427
3.23159266076982,1.17646363370543
0.662960670422763,0.248754363748464
3.68463020632043,1.10664099642107
3.26985856192186,1.26827071175458
1.36577215511352,0.462184303172504
5.4090519156307,0.76228785980586
1.19115862017497,0.896840617634975
2.53087270539254,1.08400126633394
5.3061711480841,0.753803675592121
1.42920507956296,0.626247175562481
1.74978358950466,0.819015217945827
5.25837161717936,1.02186046519636
3.71443485002965,0.959799088697852
5.14379252213985,1.03428816395868
2.86370599502698,1.29948912186203
5.36538575962186,1.04821990140275
1.01441614050418,0.678539912518153
3.72642082627863,0.938891255497123
4.33656317833811,1.02677080114578
1.14129698043689,0.72166628217746
3.41229301365092,1.13784424347172
4.0291879652068,1.12213781458535
5.51526539213955,0.970611863181433
1.95335818687454,0.999097358864446
3.28051242185757,1.13277239159959
0.0299470718018711,0.0299227271315999
2.22069684835151,1.11126798660283
3.82572854775935,1.00040531567285
3.65764206089079,1.39765815273655
4.90975301479921,0.88890607885751
0.707350779790431,0.467083013750175
3.98014602670446,0.670706727412562
1.2096435315907,0.565638349948192
3.52115724887699,0.953136809978087
4.17041987227276,1.32690916039341
3.16972888726741,1.11751623369561
2.2171290605329,1.10498494152668
4.19083443330601,1.12835904925537
2.84222674369812,1.07565399126026
1.38484708825126,0.774843900297365
2.72480817977339,1.45198514269178
0.475151515100151,0.428317293380791
1.54608344240114,0.904420423724095
3.32448300439864,0.971284554280558
0.130558758974075,0.226717610791822
1.26661238260567,0.723440487079654
3.81836035335436,0.960057779350731
4.30184262664989,1.08094918741855
4.6611744328402,1.46034434283859
0.439251392148435,0.210653975721928
0.592490228824317,0.470471537055446
5.67837336240336,0.693249397705328
5.58530044695362,1.03544357137344
5.52870924957097,0.715103328452664
3.89963189000264,1.21009845759152
0.938102196436375,0.372337819462597
5.46086201258004,0.967878431864334
5.53237132681534,1.26982435288391
1.01544368360192,0.54607483277873
0.440203893464059,0.321364331462137
3.39737358642742,1.40439448239329
2.19243178144097,1.40357893892714
2.7609997135587,1.62668345790153
2.78842147439718,1.10566571467013
4.67344264872372,0.794291884116763
4.94199825776741,1.15043664224485
1.69413031311706,0.927049319832075
4.37986988481134,1.32594978719143
2.97583011584356,1.18991547505799
0.397609806619585,0.337324535812438
0.225886983331293,0.432128346898258
1.4255104442127,0.772124556634238
1.31037666136399,0.797371159358652
2.53431764943525,1.28133259179003
3.29850979847834,1.12747273233226
4.28242562804371,0.943271516497438
1.43996465206146,0.705903396162077
5.37409207876772,0.520905936056583
2.8957427283749,1.40367940815284
1.57708201138303,0.576701435296422
1.91951256198809,0.864077074947465
3.98581184539944,1.00398567231919
4.36830816837028,1.30951445854163
3.42861570557579,1.13712922607401
5.27217045798898,1.19442159417933
2.45521967299283,1.13083241057281
1.23237473750487,0.902739425949869
2.82492250297219,1.26268027396173
2.27644665213302,1.1968753364524
1.48538977419958,0.901777811746513
5.55019515473396,0.61034884729491
2.79704823950306,1.17432829673502
0.0836501000449061,0.211183832716804
5.65934842871502,0.767196300436377
2.24727393267676,1.09586314999238
0.0482492130249739,0.0830223687077278
5.88314702035859,0.981694863923491
2.26524033537135,0.805975270979065
5.91520532872528,0.994670920262887
0.837698344141245,0.416822344756924
3.37330861855298,1.314382508677
4.7661611661315,0.582307981310533
1.16340821189806,0.644557309253694
4.26419101841748,1.01178723809528
3.39424812002108,1.31338214691633
0.0606943988241255,-0.0159060317795126
1.54170520696789,0.71686762644792
2.82588889729232,1.30356646085199
5.56117648305371,1.09812116238323
5.97175187291577,1.00761874474466
1.25989380246028,0.719906175832818
3.27112144930288,0.814979373129009
3.87235723435879,1.26576324019025
5.40664788382128,1.01731467500321
4.3939304840751,0.657879516190684
3.65826421184465,1.07227028855884
1.3462328016758,0.851719314528605
5.49702608026564,1.12378461514489
4.81656614877284,0.874554969320182
1.87445167545229,1.07775772670238
1.36350717768073,0.665806366255213
3.94557122373953,1.1636511885394
4.4143869378604,1.24701988594692
2.7905655275099,1.24748742799859
5.18163197580725,0.836924414620699
4.05000349972397,1.24775063830827
0.968807333149016,0.757641469544959
0.0725418403744698,0.0677374423587961
5.19640816468745,0.942781607282095
0.604276726953685,0.53399692810024
1.8733934671618,0.804966531314013
2.60697031812742,0.889342858083096
3.69453638512641,1.00406376647734
2.03534434083849,1.17444006583959
3.47986861690879,0.851293064290477
4.97804881632328,0.946021568972291
2.00770887359977,1.14548734320459
2.29211397701874,1.12049226155168
3.63413960812613,1.22361559017195
2.97441535256803,1.46450110651597
0.6556073022075,0.542965056430639
5.07556979963556,1.12754030725088
2.67513921065256,1.27325071922347
4.50225542904809,0.78844706635879
4.77323171775788,1.20384203508501
2.34419314283878,1.22555074794983
0.0890873330645263,0.236487251163506
4.4604889601469,1.05553470415538
0.410311072133482,0.161407112750891
3.19212378468364,1.17410044161905
0.735782483126968,0.624547506046662
4.05461999494582,0.947453615445636
0.33612040663138,0.0652854361513685
4.78805631492287,1.42410650807607
3.97562978742644,0.96449847317364
1.46544837998226,0.931234378437326
0.962234623264521,0.638858392034088
0.347999401856214,0.504404584625049
0.0912671629339457,0.183213585965751
5.00012862961739,0.93244942060054
1.5712633067742,1.06564457894089
0.332488956861198,0.560020933170153
2.08820059709251,1.07815793647679
3.48131045373157,1.15521390340778
4.82530965423211,1.17884785003632
2.04159435862675,0.900407064040301
0.809101985301822,0.556094749251354
4.64167752116919,0.811726116730483
5.263427099213,0.910852820788239
5.92780821025372,1.11566153394543
3.92891151085496,0.927522776438565
1.52416381984949,0.914879518477524
3.8487333599478,1.19546851811768
2.70367428380996,1.43972755872388
1.18176718242466,0.948953231937316
3.63712491234764,0.992943040462791
5.84777849866077,1.02502461388711
1.1950462879613,0.870102443398196
2.60855384124443,1.22629797624227
2.03723240783438,0.901633335703634
0.204049454536289,0.112638741178312
0.595191379543394,0.581447378408284
2.51539699640125,1.64838124301364
0.284030039794743,0.138785386279102
0.159175661858171,0.230412614851657
1.0410722787492,0.372182739620257
2.26851920597255,1.11431675340914
3.52993670571595,1.05630508068892
2.01857802132145,0.995891504125898
2.96728972066194,1.70120288590227
4.51396004855633,0.735111599704187
1.01437267195433,0.635096846694436
5.06178981950507,1.40877794636871
1.92181713832542,0.861839339732728
1.40332329785451,0.621361013427783
1.85996139468625,0.9386439999633
4.73945977957919,1.30794688419251
1.52704649465159,0.741038311448609
5.5369411543943,0.718050513605585
0.890120984986424,0.533339922912412
1.29886683868244,0.409048209592314
3.75655087083578,0.798335659028932
1.54242103965953,0.957514254616808
4.24304248625413,1.15817159413101
4.4544313098304,0.573570054016124
1.57413836102933,0.902349036881071
3.43571884743869,0.669865850853892
5.4938917667605,0.856642948055853
4.25052030198276,1.12371374912258
5.06613042438403,0.672137292064718
5.51965448493138,1.25340408065331
1.76780804665759,1.07726771405875
3.9039159854874,0.94809164662305
0.850597141776234,0.657274160338611
5.12119009159505,1.03485477604483
3.99603969650343,1.21587000474461
4.39996007597074,1.19249918953564
1.88844209583476,0.743910799967392
4.00630764104426,0.656668932959253
2.78332026908174,1.57625456009784
3.90169758768752,1.13571823000363
4.71465124888346,1.10560679471223
5.41022520465776,0.691529126683276
3.16444528894499,1.36337249406061
0.948654290288687,0.797720155525756
1.61771251866594,1.05656056563108
0.807241286616772,0.219714484480252
1.4253453318961,0.598279091935997
4.33833973249421,1.07389294807555
3.76275259349495,1.2412876497656
2.71418695617467,1.08557569958923
3.80584184126928,0.919499206689962
3.17698127729818,1.18984504970126
1.98063831450418,0.83335328109356
4.62442416418344,1.47745902030064
3.80993501236662,0.720772525876891
4.64618210401386,1.13987750163055
1.07309498358518,0.32574381862679
2.37841364275664,1.06546169796065
5.776295194868,1.28909310387332
2.26388171548024,1.28646152216677
0.465329698752612,0.166978650369367
3.1760106543079,0.863284816400164
5.69834396196529,0.957812063761579
5.13667832454666,0.772838033523188
3.29661686299369,1.21514480191818
3.98972125025466,0.875774518017947
3.00268881954253,0.858685821168046
5.54443296510726,0.856173621336094
0.551567721180618,0.22389373680672
2.98172014486045,1.36405603041379
4.6933445641771,0.950864660889716
5.2190812448971,0.973839903173081
5.40931397583336,1.28624164546986
4.86829492729157,1.42439145712249
0.922377764247358,0.530247087000506
4.37855236697942,1.12138100483743
4.55701759876683,1.32065549486305
3.96491692448035,1.04652673299142
5.44821051741019,0.722396717802866
2.33870319882408,1.29896471201164
5.74187006894499,0.58071119858535
2.7395182158798,1.1367865723125
1.17005156725645,0.585316109522755
3.54431539820507,1.01197985459993
0.932392160408199,0.169217078805979
3.1169764730148,1.03913674176732
2.47703814553097,1.40792277151373
4.96330170147121,0.897799328287162
3.37857528124005,1.00821796069786
2.73885289113969,1.06125380183915
1.1540917516686,0.512941603838145
2.83168100891635,1.20008172341683
1.39500146638602,0.82119625404591
1.88447826448828,1.1660985533986
5.20111227175221,0.627026855619979
2.66992384241894,1.25661035277697
2.60357051342726,1.16480623280195
2.83552848687395,1.22518964609264
5.00041027413681,0.768031428491876
0.0620466470718384,0.18157365557117
1.85477684671059,0.751009469726649
0.51691782893613,0.451753056623314
4.93804255826399,0.793158092836453
2.82664328254759,1.18544254115442
3.19401555368677,0.736223312195866
2.37237257463858,1.20154974337284
2.72662301687524,1.38042025757127
0.689405682496727,0.540011733323254
0.186545056756586,0.35804435090507
0.13926527230069,0.0425868159482136
0.465116071980447,0.323766112037243
2.16918657207862,1.04971459234422
4.56845235032961,1.19156618352502
4.45968985045329,1.00693168940212
0.586153220850974,0.369873721043387
5.77143250498921,1.33521028730553
0.859226570930332,0.657032854723407
2.90797044709325,0.843437480020833
3.38946594111621,1.05326326667307
5.59383354289457,0.720481101913577
4.92014862410724,1.67073630689119
3.19849823741242,1.04919373405901
2.30681388219818,1.31028591018621
3.27592987334356,1.15659206748803
4.78036760911345,1.04166506956887
3.76406017318368,1.20002416176755
0.623742003925145,0.393421745055836
1.15195505786687,0.749745514047298
5.05266260169446,1.12208833217753
2.8762596747838,0.860623932957713
4.66356352809817,0.904923315320266
4.90907480986789,0.890359222868021
1.78160363947973,0.821100043489077
1.36025963583961,0.873846118958719
3.72214735904709,1.4047437974885
2.24325343687087,0.940179855089792
5.31583450874314,1.09906329462971
0.75318964663893,0.311716599974972
0.94797954428941,0.47266260574809
3.83077515475452,1.15487361406999
1.1167833711952,0.592878163885048
3.98705207789317,0.939265739056907
3.07215512730181,0.916775495352698
4.44971904298291,0.976634062162702
2.01907817786559,1.00633805088294
0.667610697448254,0.503916025354989
2.41373774595559,1.01495514671022
3.25619244156405,1.25299806333579
4.44156772317365,0.793263834377414
1.03542048577219,0.510030186615176
3.51891256123781,1.20825844119221
2.99907925352454,1.03063761475184
5.6181514011696,0.767955819487169
5.46181866154075,0.952080560959028
0.917439655400813,0.540107491843774
1.84378503123298,1.06831786823873
4.18976501002908,1.01537404904734
4.57929144753143,0.662497618074637
3.05921792797744,1.03163759373747
1.36036303220317,0.631074733647076
0.995168544352055,0.440859794698871
1.89682290377095,0.996677462920051
0.269646517932415,0.574439503913625
4.01741048041731,1.24449670442791
4.47766303969547,1.00824852693944
1.49120017513633,0.849783588087735
2.80171933304518,1.43760812397852
0.265723960474133,0.223154149893621
0.589595401659608,0.483671744541343
5.38256714539602,1.0989937106608
3.69089089846238,1.07985517389447
3.84426000108942,1.10409378250334
2.76601272588596,1.29631285202238
1.67838871758431,0.850986503497007
5.66970147611573,0.866641761585389
0.138430346734822,0.135471581634155
1.06387635692954,0.636854100594618
5.82856876356527,0.920652824879272
4.79842653824016,0.933720083429839
5.99790608463809,0.962538352857328
1.56446071621031,0.693069770262272
3.49309595022351,0.961050058760302
0.433764996472746,0.506596961512935
4.81370220193639,0.81931771839163
5.28339219046757,1.04968723895486
5.3377772346139,0.750283627719425
0.0679620411247015,0.15058281622474
1.44840339710936,0.814927919915595
3.64361338550225,0.904696951491138
2.17632338963449,1.16101882566972
4.25525195617229,1.10619966592998
0.252437763847411,0.216727394721177
3.94302618457004,1.13550693384478
1.38413665210828,0.742119098213813
1.63786423578858,0.712704763394216
4.39898266643286,0.74725581205714
1.06953720515594,0.613816429859564
2.31380561180413,0.954064174248046
4.1061273640953,1.06409844399984
2.49114628555253,0.912426043539956
3.25297103310004,0.960135430626582
2.73113928129897,1.2303183882517
0.762386629823595,0.608536808266892
0.18710547639057,0.249422084738296
0.993919223081321,0.431889497588685
4.79328426998109,0.924499855881316
0.854328224435449,0.655245893232552
0.44664505077526,0.403560055110886
0.171444045379758,0.318697393393363
2.5043514193967,1.3717129124823
5.1241682250984,1.07564066898523
1.98293364280835,1.15768430141544
2.66661909408867,1.01394864591642
2.48089941591024,1.24349486976551
2.11050470452756,0.981723514407375
5.56710167694837,1.00172612481961
5.5803273380734,1.26324207103525
1.68157895933837,0.931887875044488
4.37585969734937,0.914590986004625
1.30070939753205,0.646572887211958
5.64148666430265,0.725529019214246
0.385793839115649,0.300697247037839
5.93201348371804,0.806060795056352
1.26125088147819,0.791528907438488
1.91119459876791,0.875968088704225
0.730619318783283,0.55048397344459
3.50528547680005,1.26302866219604
3.95006046909839,0.993582962483515
5.97699016565457,1.26366563240156
1.16440540133044,0.642803703313044
4.89898031484336,0.862346826506459
3.71671235980466,1.11779069906777
5.91364265140146,0.690393422052803
2.65075179096311,1.30316929846392
4.34511133655906,0.86042596942392
0.455091739073396,0.505762875208106
3.78205651184544,0.673081174724845
1.28751870850101,0.533065025678188
5.51476531103253,0.880102787870739
4.87171201966703,0.854135948487106
5.13669556193054,1.29468275522225
4.90054347552359,0.99446560562722
2.50261014187708,1.26102273300947
5.86529462272301,1.09909052254911
2.99618195928633,1.18886753414
2.99142998736352,1.3401078180605
2.0608335128054,1.08578076100428
0.404096364509314,0.408050285326199
5.44419203326106,0.620335078163191
1.32671841373667,0.546697283084567
1.78598335850984,0.560381240800676
3.95125477574766,1.0312928351178
3.39971945760772,1.40970365431212
5.82775434013456,0.701528582720244
0.629593399353325,0.455431377909557
3.26279355492443,1.22433799845078
5.49223280930892,1.01603300300382
5.23762442171574,0.916062455326141
5.427233455237,0.822830552512193
4.67268338100985,0.886283442976876
1.0030264207162,0.573653053014051
0.728309454862028,0.62714036857758
0.709764783270657,0.343786960180718
2.5924055473879,1.17113117049031
4.66432180115953,1.04865100304299
5.42458857083693,1.14907309110232
2.55879768077284,1.15498427343772
4.85706663737074,1.15338375736232
2.810250622686,0.90327787714558
4.07161858398467,1.22501484270108
4.55235530482605,1.05680103806451
4.10015769163147,0.84154277965959
5.08547767996788,0.466237978641481
1.8694194573909,0.878651558892104
1.0966008156538,0.702980636048326
0.561121020466089,0.426836982824563
0.0887675620615482,0.143010306010371
5.41447981679812,0.978413181510386
4.77631750842556,1.05242029224936
0.466631391551346,0.250049224171821
0.610458542592824,0.413475303671055
1.04335254896432,0.603610787061689
3.17206812277436,1.00790188322137
4.41188408760354,1.08976773277737
0.709311990067363,0.488734867010083
0.620636352337897,0.479085658837691
3.31358078448102,1.27340913432783
1.74311140738428,0.944292672374752
2.64264314761385,1.24186529933299
0.710665826685727,0.435933010239295
5.52971164975315,1.06212846767483
4.39553698757663,0.775125567973964
2.76918277842924,1.29654852366129
4.03388656117022,0.965399616065531
1.73096646694466,1.23060154085081
3.98067246749997,0.957368345896504
2.25041185878217,0.61845935310455
4.02554125059396,1.36476094060344
2.47634737752378,1.08722311408463
4.26792140537873,1.18496536107239
1.68645574338734,0.892223226620253
4.43222686741501,1.28207955430486
3.44952872302383,0.945338735868205
0.146975913550705,0.06610144189555
2.17616835376248,1.23752529252282
2.64509563380852,1.01888146076953
2.42041171621531,0.905668751778764
3.26863300753757,1.28921877933235
5.17917903559282,0.970816346533439
4.5940479375422,1.53017783084874
0.392531448975205,0.358269596946524
0.705107855144888,0.399755092009347
1.85872924374416,0.833832452416946
1.85206984262913,1.1876813476416
4.39402076834813,0.786969787571436
0.848948153201491,0.589107249364165
5.86543942568824,1.06441426311911
5.12879409547895,0.859797556385329
3.50354239298031,1.42532339749639
5.39738552318886,0.795598122695746
0.0560672585852444,0.171190879527084
4.70734251709655,1.10878834590485
5.44680886622518,1.50233691757363
0.664665359538049,0.509568953080647
2.79492601985112,1.49020367746239
4.04608956445009,0.923760263354303
2.79271476482973,0.860378512604058
5.2501232502982,1.18332358130748
2.40651321737096,0.884385229113363
3.40011087432504,0.863915346909363
3.92223447700962,1.21276334814867
1.71395837701857,0.861447668020432
5.35166910476983,1.16682940976424
0.832280066795647,0.690908608758587
3.3431648472324,1.31095165204631
1.51757055753842,0.84337255701904
0.441637024283409,0.405652233915626
4.57589175179601,1.06552601191773
3.63821265567094,1.45366299851505
1.99796319147572,0.997422779821567
5.45798171265051,1.15044857415303
3.54016318079084,0.928978284985665
5.67855437658727,0.954942534750773
5.41398323234171,0.505186345295413
2.32180823246017,1.14835257518138
4.31088596954942,0.736813337652855
4.96408232906833,0.973076917253862
5.48293226771057,0.905618147546272
0.783712792675942,0.608140961470659
0.266502460464835,0.182077207973872
5.92940320679918,0.766969153113543
2.33687612274662,0.800756106146778
4.26632047863677,1.19092430304503
3.15564046148211,1.35544849499648
2.32140765152872,1.08719780202155
4.31140098441392,1.37169693941062
5.28108430467546,0.883637531895309
0.726961178239435,0.323272482022658
2.20231342082843,1.11248200303824
4.73959118127823,1.17233509857972
1.29360139137134,0.481426726728759
3.72436056565493,0.769233378172094
2.2663341416046,1.10954526456286
3.62421179981902,1.20687009911161
3.38710960932076,0.668442600933774
4.16665980080143,0.705865670244476
4.88486211933196,1.07785006420356
2.72210540715605,1.34141229734869
2.21978817041963,1.01976129133166
4.93595422944054,1.27379175019997
3.07574562868103,1.03797787804841
4.44949095183983,1.0080099972482
5.09603086905554,1.29772998826206
2.64179829228669,1.17424170409773
2.43544983956963,1.17730197407881
5.10550566483289,0.787811011528673
4.36214767210186,1.06541706294791
3.69042150909081,0.974098288167934
4.2000063797459,0.6824620908475
4.48903778381646,0.830489634866448
1.57108585629612,0.774627879064531
1.65717990975827,0.870486395243559
1.19678262993693,0.802188151305924
5.65797598147765,0.956410355998279
1.62687408691272,0.81432151350589
2.99045189470053,1.36725174555013
0.220127291511744,0.540984861762888
4.81042339699343,0.99621057621431
2.43134739529341,1.37194416924822
2.76075543137267,1.26676739589968
5.58691290300339,0.935271879941226
2.33928435388952,0.810368783675846
4.47489821445197,0.832478179810604
4.70165097992867,0.901294010203113
1.24473751941696,0.516334064355723
0.339160377625376,0.146733120218359
1.98908300232142,0.920264983292479
4.10283111361787,1.2720261757736
4.60664560971782,0.830259625448396
3.91829634876922,1.11101190593282
5.60282396525145,0.904277434436118
0.0210957094095647,0.254449196397529
2.27033455576748,1.10990832017205
3.86222430691123,1.05636585164743
0.594435667153448,0.323971973757768
0.0903807710856199,0.296411198466808
0.89139042282477,0.677654516407157
4.47186187980697,1.04646049697491
5.11648050555959,1.73202803025538
1.94967274367809,0.968393415396819
1.60001705260947,1.25548134918599
1.46128465281799,0.744292406811329
5.73750174930319,0.570287308225042
2.98361243633553,0.895604623048792
4.16670945240185,0.882375785782582
5.49079148378223,1.30415062837388
3.65353072201833,1.45193664013949
1.57565314695239,0.870507308632092
5.51358442660421,1.03067899047066
4.26967847160995,0.943947503770697
0.262971562799066,0.176348954415361
3.80104576097801,0.94878527981435
5.11639432702214,0.793433484373546
0.71457515610382,0.37910044024984
5.71222741948441,0.796294397912768
0.245039158500731,0.318456135213887
1.02359989006072,0.685392421404099
0.13892045756802,0.404493083666665
2.33945943927392,0.721928731444392
4.25566284544766,1.16499023043266
3.93453327426687,1.01918478555118
2.91685630101711,1.11745793571575
0.484338976442814,0.143631756434837
5.80730640375987,0.927621105957615
3.36163719138131,0.979063929228902
4.30143696768209,1.13192003725891
1.7005485361442,0.696694427417179
4.81351742148399,1.77962589981582
3.77531614992768,0.938068164465628
5.45376547146589,0.898305161446198
2.37675113417208,0.940805196608134
1.84970648400486,0.8767455878993
4.39016497833654,1.50804272392811
4.17005141079426,0.984558868778397
2.61180099332705,1.29835848548689
4.84511934220791,0.803379894299461
1.83367826929316,1.15669419202666
5.48733187979087,1.06978056825575
3.77897633705288,0.951110499183405
4.66298554837704,1.07755479550876
4.30286335386336,0.973079020262732
3.97905713645741,1.1875911897365
4.21855200408027,0.890645647007339
1.15581508772448,0.699943811263093
3.58846928738058,1.43078005941055
4.603023131378,1.30780385024898
1.41825559129938,0.789697945485405
4.14933637529612,1.13851609985818
0.553434466011822,0.436774528331254
4.42224744195119,1.24000542804908
5.6680864286609,1.03723371525196
3.98452591057867,1.20748805988802
4.00449344795197,1.21272420846343
2.52013004617766,1.23782159007462
0.82780153490603,0.593812981190115
2.81619068188593,1.18522189184055
0.562525455839932,0.516765058566652
4.5244401069358,0.944963364226076
2.19796743337065,1.10484181050936
3.40881829010323,1.13368804310678
2.29812788497657,0.936383831130107
1.21943220030516,0.83052697324253
3.21159231523052,0.919479748447618
2.31508349440992,1.34027036561832
5.17371215578169,0.743065853054589
0.561381268780679,0.259062537721152
0.38069122703746,0.41848023994274
1.00058422330767,0.55909265800634
5.61393138812855,0.51883427998905
2.65505385166034,1.45390128635901
4.04637769656256,0.555208432457083
0.216467994265258,0.155351180866853
2.81052652839571,0.898955338484869
0.273921421263367,0.194360944368803
3.72020216239616,1.12042145688476
5.18935192935169,0.908903776995438
1.17521496349946,0.562777215195165
1.69259071955457,0.836258695683486
5.19112253235653,1.04600711380668
0.192210283130407,0.125318302544616
4.69413225213066,0.567909988087464
2.73041696380824,1.01551376687608
0.480731331277639,0.108662565535713
5.44056522008032,1.1118515589993
1.13403992727399,0.885957182101219
4.47657520975918,0.793785657547355
2.58938447898254,1.037740453561
4.02319318335503,0.895169617365959
1.12470727600157,0.731704908350214
5.29045903729275,0.983948865179346
0.293204690795392,0.334145667351598
1.32122932048514,0.814783257956653
1.57080279663205,0.846319731663012
4.60325942421332,1.12963905232515
2.3157750251703,0.92847235171435
1.67143865441903,0.842743651914383
0.465693072415888,0.267044181401623
3.00182917714119,0.91587569742421
2.70870869653299,0.97438641674362
5.91960967937484,1.15029680466428
0.85280604287982,0.334080793186932
5.00301450910047,0.908847448972977
0.177176940254867,0.345213822909827
4.672552222386,1.09853550285645
1.37204364174977,0.819821802019644
0.803160710725933,0.531408316038023
1.14366554282606,0.609642598623685
1.29518783837557,0.381836615143921
5.60502835270017,0.809120220849101
5.93290592730045,0.596003832959795
1.86014957120642,0.872875158523491
0.822785275988281,0.769493809518008
3.96591484034434,1.11147364002031
3.50948026031256,0.976041282944406
2.06439199531451,1.15907183811466
4.88373923068866,1.11887858955429
1.69910375727341,0.851529406697161
5.07504636375234,0.942562387855883
0.822131312917918,0.475895637718319
5.1716865375638,0.970021835704623
0.402723713312298,0.397506148147854
2.6112506124191,1.21354590962853
4.08080975711346,0.941790471402332


==> files/rkd_true_line.csv <==
"X","trueY"
0,0.15
0.0150375939849624,0.156315789473684
0.0300751879699248,0.162631578947368
0.0451127819548872,0.168947368421053
0.0601503759398496,0.175263157894737
0.075187969924812,0.181578947368421
0.0902255639097744,0.187894736842105
0.105263157894737,0.194210526315789
0.120300751879699,0.200526315789474
0.135338345864662,0.206842105263158
0.150375939849624,0.213157894736842
0.165413533834586,0.219473684210526
0.180451127819549,0.225789473684211
0.195488721804511,0.232105263157895
0.210526315789474,0.238421052631579
0.225563909774436,0.244736842105263
0.240601503759398,0.251052631578947
0.255639097744361,0.257368421052632
0.270676691729323,0.263684210526316
0.285714285714286,0.27
0.300751879699248,0.276315789473684
0.315789473684211,0.282631578947368
0.330827067669173,0.288947368421053
0.345864661654135,0.295263157894737
0.360902255639098,0.301578947368421
0.37593984962406,0.307894736842105
0.390977443609023,0.314210526315789
0.406015037593985,0.320526315789474
0.421052631578947,0.326842105263158
0.43609022556391,0.333157894736842
0.451127819548872,0.339473684210526
0.466165413533835,0.345789473684211
0.481203007518797,0.352105263157895
0.496240601503759,0.358421052631579
0.511278195488722,0.364736842105263
0.526315789473684,0.371052631578947
0.541353383458647,0.377368421052632
0.556390977443609,0.383684210526316
0.571428571428571,0.39
0.586466165413534,0.396315789473684
0.601503759398496,0.402631578947368
0.616541353383459,0.408947368421053
0.631578947368421,0.415263157894737
0.646616541353383,0.421578947368421
0.661654135338346,0.427894736842105
0.676691729323308,0.434210526315789
0.691729323308271,0.440526315789474
0.706766917293233,0.446842105263158
0.721804511278195,0.453157894736842
0.736842105263158,0.459473684210526
0.75187969924812,0.465789473684211
0.766917293233083,0.472105263157895
0.781954887218045,0.478421052631579
0.796992481203007,0.484736842105263
0.81203007518797,0.491052631578947
0.827067669172932,0.497368421052632
0.842105263157895,0.503684210526316
0.857142857142857,0.51
0.87218045112782,0.516315789473684
0.887218045112782,0.522631578947368
0.902255639097744,0.528947368421053
0.917293233082707,0.535263157894737
0.932330827067669,0.541578947368421
0.947368421052632,0.547894736842105
0.962406015037594,0.554210526315789
0.977443609022556,0.560526315789474
0.992481203007519,0.566842105263158
1.00751879699248,0.573157894736842
1.02255639097744,0.579473684210526
1.03759398496241,0.585789473684211
1.05263157894737,0.592105263157895
1.06766917293233,0.598421052631579
1.08270676691729,0.604736842105263
1.09774436090226,0.611052631578947
1.11278195488722,0.617368421052632
1.12781954887218,0.623684210526316
1.14285714285714,0.63
1.15789473684211,0.636315789473684
1.17293233082707,0.642631578947368
1.18796992481203,0.648947368421052
1.20300751879699,0.655263157894737
1.21804511278195,0.661578947368421
1.23308270676692,0.667894736842105
1.24812030075188,0.674210526315789
1.26315789473684,0.680526315789474
1.2781954887218,0.686842105263158
1.29323308270677,0.693157894736842
1.30827067669173,0.699473684210526
1.32330827067669,0.705789473684211
1.33834586466165,0.712105263157895
1.35338345864662,0.718421052631579
1.36842105263158,0.724736842105263
1.38345864661654,0.731052631578947
1.3984962406015,0.737368421052632
1.41353383458647,0.743684210526316
1.42857142857143,0.75
1.44360902255639,0.756315789473684
1.45864661654135,0.762631578947368
1.47368421052632,0.768947368421053
1.48872180451128,0.775263157894737
1.50375939849624,0.781578947368421
1.5187969924812,0.787894736842105
1.53383458646617,0.794210526315789
1.54887218045113,0.800526315789474
1.56390977443609,0.806842105263158
1.57894736842105,0.813157894736842
1.59398496240601,0.819473684210526
1.60902255639098,0.82578947368421
1.62406015037594,0.832105263157895
1.6390977443609,0.838421052631579
1.65413533834586,0.844736842105263
1.66917293233083,0.851052631578947
1.68421052631579,0.857368421052632
1.69924812030075,0.863684210526316
1.71428571428571,0.87
1.72932330827068,0.876315789473684
1.74436090225564,0.882631578947368
1.7593984962406,0.888947368421053
1.77443609022556,0.895263157894737
1.78947368421053,0.901578947368421
1.80451127819549,0.907894736842105
1.81954887218045,0.914210526315789
1.83458646616541,0.920526315789474
1.84962406015038,0.926842105263158
1.86466165413534,0.933157894736842
1.8796992481203,0.939473684210526
1.89473684210526,0.945789473684211
1.90977443609023,0.952105263157895
1.92481203007519,0.958421052631579
1.93984962406015,0.964736842105263
1.95488721804511,0.971052631578947
1.96992481203007,0.977368421052631
1.98496240601504,0.983684210526316
2,0.99
2.01503759398496,0.996315789473684
2.03007518796992,1.00263157894737
2.04511278195489,1.00894736842105
2.06015037593985,1.01526315789474
2.07518796992481,1.02157894736842
2.09022556390977,1.02789473684211
2.10526315789474,1.03421052631579
2.1203007518797,1.04052631578947
2.13533834586466,1.04684210526316
2.15037593984962,1.05315789473684
2.16541353383459,1.05947368421053
2.18045112781955,1.06578947368421
2.19548872180451,1.07210526315789
2.21052631578947,1.07842105263158
2.22556390977444,1.08473684210526
2.2406015037594,1.09105263157895
2.25563909774436,1.09736842105263
2.27067669172932,1.10368421052632
2.28571428571429,1.11
2.30075187969925,1.11631578947368
2.31578947368421,1.12263157894737
2.33082706766917,1.12894736842105
2.34586466165414,1.13526315789474
2.3609022556391,1.14157894736842
2.37593984962406,1.14789473684211
2.39097744360902,1.15421052631579
2.40601503759398,1.16052631578947
2.42105263157895,1.16684210526316
2.43609022556391,1.17315789473684
2.45112781954887,1.17947368421053
2.46616541353383,1.18578947368421
2.4812030075188,1.19210526315789
2.49624060150376,1.19842105263158
2.51127819548872,1.1990977443609
2.52631578947368,1.19789473684211
2.54135338345865,1.19669172932331
2.55639097744361,1.19548872180451
2.57142857142857,1.19428571428571
2.58646616541353,1.19308270676692
2.6015037593985,1.19187969924812
2.61654135338346,1.19067669172932
2.63157894736842,1.18947368421053
2.64661654135338,1.18827067669173
2.66165413533835,1.18706766917293
2.67669172932331,1.18586466165414
2.69172932330827,1.18466165413534
2.70676691729323,1.18345864661654
2.7218045112782,1.18225563909774
2.73684210526316,1.18105263157895
2.75187969924812,1.17984962406015
2.76691729323308,1.17864661654135
2.78195488721805,1.17744360902256
2.79699248120301,1.17624060150376
2.81203007518797,1.17503759398496
2.82706766917293,1.17383458646617
2.84210526315789,1.17263157894737
2.85714285714286,1.17142857142857
2.87218045112782,1.17022556390977
2.88721804511278,1.16902255639098
2.90225563909774,1.16781954887218
2.91729323308271,1.16661654135338
2.93233082706767,1.16541353383459
2.94736842105263,1.16421052631579
2.96240601503759,1.16300751879699
2.97744360902256,1.1618045112782
2.99248120300752,1.1606015037594
3.00751879699248,1.1593984962406
3.02255639097744,1.1581954887218
3.03759398496241,1.15699248120301
3.05263157894737,1.15578947368421
3.06766917293233,1.15458646616541
3.08270676691729,1.15338345864662
3.09774436090226,1.15218045112782
3.11278195488722,1.15097744360902
3.12781954887218,1.14977443609023
3.14285714285714,1.14857142857143
3.15789473684211,1.14736842105263
3.17293233082707,1.14616541353383
3.18796992481203,1.14496240601504
3.20300751879699,1.14375939849624
3.21804511278195,1.14255639097744
3.23308270676692,1.14135338345865
3.24812030075188,1.14015037593985
3.26315789473684,1.13894736842105
3.2781954887218,1.13774436090226
3.29323308270677,1.13654135338346
3.30827067669173,1.13533834586466
3.32330827067669,1.13413533834586
3.33834586466165,1.13293233082707
3.35338345864662,1.13172932330827
3.36842105263158,1.13052631578947
3.38345864661654,1.12932330827068
3.3984962406015,1.12812030075188
3.41353383458647,1.12691729323308
3.42857142857143,1.12571428571429
3.44360902255639,1.12451127819549
3.45864661654135,1.12330827067669
3.47368421052632,1.12210526315789
3.48872180451128,1.1209022556391
3.50375939849624,1.1196992481203
3.5187969924812,1.1184962406015
3.53383458646617,1.11729323308271
3.54887218045113,1.11609022556391
3.56390977443609,1.11488721804511
3.57894736842105,1.11368421052632
3.59398496240601,1.11248120300752
3.60902255639098,1.11127819548872
3.62406015037594,1.11007518796992
3.6390977443609,1.10887218045113
3.65413533834586,1.10766917293233
3.66917293233083,1.10646616541353
3.68421052631579,1.10526315789474
3.69924812030075,1.10406015037594
3.71428571428571,1.10285714285714
3.72932330827068,1.10165413533835
3.74436090225564,1.10045112781955
3.7593984962406,1.09924812030075
3.77443609022556,1.09804511278195
3.78947368421053,1.09684210526316
3.80451127819549,1.09563909774436
3.81954887218045,1.09443609022556
3.83458646616541,1.09323308270677
3.84962406015038,1.09203007518797
3.86466165413534,1.09082706766917
3.8796992481203,1.08962406015038
3.89473684210526,1.08842105263158
3.90977443609023,1.08721804511278
3.92481203007519,1.08601503759398
3.93984962406015,1.08481203007519
3.95488721804511,1.08360902255639
3.96992481203007,1.08240601503759
3.98496240601504,1.0812030075188
4,1.08
4.01503759398496,1.0787969924812
4.03007518796992,1.07759398496241
4.04511278195489,1.07639097744361
4.06015037593985,1.07518796992481
4.07518796992481,1.07398496240601
4.09022556390977,1.07278195488722
4.10526315789474,1.07157894736842
4.1203007518797,1.07037593984962
4.13533834586466,1.06917293233083
4.15037593984962,1.06796992481203
4.16541353383459,1.06676691729323
4.18045112781955,1.06556390977444
4.19548872180451,1.06436090225564
4.21052631578947,1.06315789473684
4.22556390977444,1.06195488721805
4.2406015037594,1.06075187969925
4.25563909774436,1.05954887218045
4.27067669172932,1.05834586466165
4.28571428571429,1.05714285714286
4.30075187969925,1.05593984962406
4.31578947368421,1.05473684210526
4.33082706766917,1.05353383458647
4.34586466165413,1.05233082706767
4.3609022556391,1.05112781954887
4.37593984962406,1.04992481203008
4.39097744360902,1.04872180451128
4.40601503759398,1.04751879699248
4.42105263157895,1.04631578947368
4.43609022556391,1.04511278195489
4.45112781954887,1.04390977443609
4.46616541353383,1.04270676691729
4.4812030075188,1.0415037593985
4.49624060150376,1.0403007518797
4.51127819548872,1.0390977443609
4.52631578947368,1.03789473684211
4.54135338345865,1.03669172932331
4.55639097744361,1.03548872180451
4.57142857142857,1.03428571428571
4.58646616541353,1.03308270676692
4.6015037593985,1.03187969924812
4.61654135338346,1.03067669172932
4.63157894736842,1.02947368421053
4.64661654135338,1.02827067669173
4.66165413533835,1.02706766917293
4.67669172932331,1.02586466165414
4.69172932330827,1.02466165413534
4.70676691729323,1.02345864661654
4.7218045112782,1.02225563909774
4.73684210526316,1.02105263157895
4.75187969924812,1.01984962406015
4.76691729323308,1.01864661654135
4.78195488721804,1.01744360902256
4.79699248120301,1.01624060150376
4.81203007518797,1.01503759398496
4.82706766917293,1.01383458646617
4.84210526315789,1.01263157894737
4.85714285714286,1.01142857142857
4.87218045112782,1.01022556390977
4.88721804511278,1.00902255639098
4.90225563909774,1.00781954887218
4.91729323308271,1.00661654135338
4.93233082706767,1.00541353383459
4.94736842105263,1.00421052631579
4.96240601503759,1.00300751879699
4.97744360902256,1.0018045112782
4.99248120300752,1.0006015037594
5.00751879699248,0.999398496240601
5.02255639097744,0.998195488721804
5.03759398496241,0.996992481203007
5.05263157894737,0.99578947368421
5.06766917293233,0.994586466165413
5.08270676691729,0.993383458646616
5.09774436090226,0.992180451127819
5.11278195488722,0.990977443609022
5.12781954887218,0.989774436090225
5.14285714285714,0.988571428571428
5.15789473684211,0.987368421052631
5.17293233082707,0.986165413533834
5.18796992481203,0.984962406015037
5.20300751879699,0.983759398496241
5.21804511278195,0.982556390977444
5.23308270676692,0.981353383458647
5.24812030075188,0.98015037593985
5.26315789473684,0.978947368421053
5.2781954887218,0.977744360902256
5.29323308270677,0.976541353383459
5.30827067669173,0.975338345864662
5.32330827067669,0.974135338345865
5.33834586466165,0.972932330827068
5.35338345864662,0.971729323308271
5.36842105263158,0.970526315789474
5.38345864661654,0.969323308270677
5.3984962406015,0.96812030075188
5.41353383458647,0.966917293233083
5.42857142857143,0.965714285714286
5.44360902255639,0.964511278195489
5.45864661654135,0.963308270676692
5.47368421052632,0.962105263157895
5.48872180451128,0.960902255639097
5.50375939849624,0.959699248120301
5.5187969924812,0.958496240601503
5.53383458646617,0.957293233082706
5.54887218045113,0.956090225563909
5.56390977443609,0.954887218045112
5.57894736842105,0.953684210526315
5.59398496240602,0.952481203007518
5.60902255639098,0.951278195488722
5.62406015037594,0.950075187969925
5.6390977443609,0.948872180451128
5.65413533834586,0.947669172932331
5.66917293233083,0.946466165413534
5.68421052631579,0.945263157894737
5.69924812030075,0.94406015037594
5.71428571428571,0.942857142857143
5.72932330827068,0.941654135338346
5.74436090225564,0.940451127819549
5.7593984962406,0.939248120300752
5.77443609022556,0.938045112781955
5.78947368421053,0.936842105263158
5.80451127819549,0.935639097744361
5.81954887218045,0.934436090225564
5.83458646616541,0.933233082706767
5.84962406015038,0.93203007518797
5.86466165413534,0.930827067669173
5.8796992481203,0.929624060150376
5.89473684210526,0.928421052631579
5.90977443609022,0.927218045112782
5.92481203007519,0.926015037593985
5.93984962406015,0.924812030075188
5.95488721804511,0.923609022556391
5.96992481203007,0.922406015037594
5.98496240601504,0.921203007518797
6,0.92


==> files/simulations/A_baseline_coverage_gamma0p05_Cn_band.csv <==
"n","coverage"
1000,0.9992
10000,1
1e+05,1
1e+06,1


==> files/simulations/A_baseline_coverage_gamma0p05_Cnprime_simple.csv <==
"n","coverage"
1000,0.9988
10000,0.9739
1e+05,0.942
1e+06,0.9482


==> files/simulations/A_baseline_coverage_gamma0p10_Cn_band.csv <==
"n","coverage"
1000,0.9985
10000,1
1e+05,0.9999
1e+06,1


==> files/simulations/A_baseline_coverage_gamma0p10_Cnprime_simple.csv <==
"n","coverage"
1000,0.9979
10000,0.9574
1e+05,0.9349
1e+06,0.9498


==> files/simulations/A_baseline_coverage_gamma0p25_Cn_band.csv <==
"n","coverage"
1000,0.9979
10000,0.9999
1e+05,0.9998
1e+06,0.9993


==> files/simulations/A_baseline_coverage_gamma0p25_Cnprime_simple.csv <==
"n","coverage"
1000,0.9984
10000,0.9375
1e+05,0.9342
1e+06,0.9455


==> files/simulations/A_baseline_width_gamma0p05_Cn_band.csv <==
"n","width"
1000,11534480675.4651
10000,11.5194653847032
1e+05,1.44204493205605
1e+06,0.523802361992548


==> files/simulations/A_baseline_width_gamma0p05_Cnprime_simple.csv <==
"n","width"
1000,3629.93144750387
10000,1.26845127158052
1e+05,0.501265717309561
1e+06,0.203852085213382


==> files/simulations/A_baseline_width_gamma0p10_Cn_band.csv <==
"n","width"
1000,3034915612.62542
10000,4.54678657584883
1e+05,1.03253961840884
1e+06,0.392150442424467


==> files/simulations/A_baseline_width_gamma0p10_Cnprime_simple.csv <==
"n","width"
1000,885.803957520505
10000,1.10859020719066
1e+05,0.443650476835667
1e+06,0.184064171182077


==> files/simulations/A_baseline_width_gamma0p25_Cn_band.csv <==
"n","width"
1000,17403.4848720334
10000,1.95695578002346
1e+05,0.527900214215385
1e+06,0.203511273164289


==> files/simulations/A_baseline_width_gamma0p25_Cnprime_simple.csv <==
"n","width"
1000,20.8612052258472
10000,0.696895654196536
1e+05,0.291848230581354
1e+06,0.122994780278706


==> files/simulations/B_scale_coverage_gamma0p05_Cn_band.csv <==
"n","coverage"
1000,0.9992
10000,1
1e+05,1
1e+06,1


==> files/simulations/B_scale_coverage_gamma0p05_Cnprime_simple.csv <==
"n","coverage"
1000,0.9985
10000,0.9905
1e+05,0.9748
1e+06,0.957


==> files/simulations/B_scale_coverage_gamma0p10_Cn_band.csv <==
"n","coverage"
1000,0.9989
10000,1
1e+05,1
1e+06,1


==> files/simulations/B_scale_coverage_gamma0p10_Cnprime_simple.csv <==
"n","coverage"
1000,0.9986
10000,0.993
1e+05,0.975
1e+06,0.9562


==> files/simulations/B_scale_coverage_gamma0p25_Cn_band.csv <==
"n","coverage"
1000,0.9976
10000,1
1e+05,0.9999
1e+06,1


==> files/simulations/B_scale_coverage_gamma0p25_Cnprime_simple.csv <==
"n","coverage"
1000,0.9977
10000,1
1e+05,0.9936
1e+06,0.9786


==> files/simulations/B_scale_width_gamma0p05_Cn_band.csv <==
"n","width"
1000,916046834.490317
10000,20.9972031595884
1e+05,3.39869853445783
1e+06,1.12651077023735


==> files/simulations/B_scale_width_gamma0p05_Cnprime_simple.csv <==
"n","width"
1000,246.255979647595
10000,2.80846218419135
1e+05,0.908254037068795
1e+06,0.324122271333731


==> files/simulations/B_scale_width_gamma0p10_Cn_band.csv <==
"n","width"
1000,17083245575.5658
10000,11.0170029953569
1e+05,2.1454299046855
1e+06,0.717440702739667


==> files/simulations/B_scale_width_gamma0p10_Cnprime_simple.csv <==
"n","width"
1000,12123.1122588314
10000,2.20812738051733
1e+05,0.66913290790146
1e+06,0.229722364344261


==> files/simulations/B_scale_width_gamma0p25_Cn_band.csv <==
"n","width"
1000,183913188780.01
10000,4.14410011471858
1e+05,0.759806448220749
1e+06,0.224095550534033


==> files/simulations/B_scale_width_gamma0p25_Cnprime_simple.csv <==
"n","width"
1000,9370.28160474896
10000,1.09664993541408
1e+05,0.255070900624427
1e+06,0.0817379328545796


==> files/simulations/C_heavy_coverage_gamma0p05_Cn_band.csv <==
"n","coverage"
1000,1
10000,1
1e+05,1
1e+06,1


==> files/simulations/C_heavy_coverage_gamma0p05_Cnprime_simple.csv <==
"n","coverage"
1000,1
10000,1
1e+05,0.9887
1e+06,0.9347


==> files/simulations/C_heavy_coverage_gamma0p10_Cn_band.csv <==
"n","coverage"
1000,1
10000,1
1e+05,1
1e+06,1


==> files/simulations/C_heavy_coverage_gamma0p10_Cnprime_simple.csv <==
"n","coverage"
1000,1
10000,1
1e+05,1
1e+06,0.9943


==> files/simulations/C_heavy_coverage_gamma0p25_Cn_band.csv <==
"n","coverage"
1000,1
10000,1
1e+05,1
1e+06,1


==> files/simulations/C_heavy_coverage_gamma0p25_Cnprime_simple.csv <==
"n","coverage"
1000,1
10000,1
1e+05,1
1e+06,1


==> files/simulations/C_heavy_width_gamma0p05_Cn_band.csv <==
"n","width"
1000,438258017384730304
10000,28599.9372698115
1e+05,23.6174043059591
1e+06,4.57792300496025


==> files/simulations/C_heavy_width_gamma0p05_Cnprime_simple.csv <==
"n","width"
1000,117509492.424267
10000,8.45937995085693
1e+05,1.58302530456492
1e+06,0.61836845129801


==> files/simulations/C_heavy_width_gamma0p10_Cn_band.csv <==
"n","width"
1000,2.96840543153964e+20
10000,780.508223795649
1e+05,7.30487059166785
1e+06,1.63047476070457


==> files/simulations/C_heavy_width_gamma0p10_Cnprime_simple.csv <==
"n","width"
1000,2021590824.51115
10000,3.70660719193283
1e+05,0.830054429196113
1e+06,0.291416615882696


==> files/simulations/C_heavy_width_gamma0p25_Cn_band.csv <==
"n","width"
1000,195142447.535265
10000,6.66000912497511
1e+05,1.06319558567757
1e+06,0.285847470997956


==> files/simulations/C_heavy_width_gamma0p25_Cnprime_simple.csv <==
"n","width"
1000,1205.4599895349
10000,1.2581397217313
1e+05,0.328394587416339
1e+06,0.145039789225928


==> files/updated_lines.csv <==
"X","k","fitY","trueY"
0,0,0.131011333426337,0.122
0.0150176619417629,0,0.13680685163924,0.128214605681848
0.0300353238835259,0,0.142602369852143,0.13442379863961
0.0450529858252888,0,0.148397888065046,0.140627578873288
0.0600706477670517,0,0.154193406277949,0.146825946382882
0.0750883097088147,0,0.159988924490852,0.15301890116839
0.0901059716505776,0,0.165784442703755,0.159206443229814
0.105123633592341,0,0.171579960916658,0.165388572567153
0.120141295534103,0,0.177375479129561,0.171565289180407
0.135158957475866,0,0.183170997342464,0.177736593069577
0.150176619417629,0,0.188966515555367,0.183902484234662
0.165194281359392,0,0.19476203376827,0.190062962675662
0.180211943301155,0,0.200557551981173,0.196218028392578
0.195229605242918,0,0.206353070194076,0.202367681385408
0.210247267184681,0,0.212148588406979,0.208511921654154
0.225264929126444,0,0.217944106619882,0.214650749198816
0.240282591068207,0,0.223739624832785,0.220784164019392
0.25530025300997,0,0.229535143045688,0.226912166115884
0.270317914951733,0,0.235330661258591,0.233034755488291
0.285335576893496,0,0.241126179471494,0.239151932136614
0.300353238835259,0,0.246921697684397,0.245263696060851
0.315370900777022,0,0.2527172158973,0.251370047261004
0.330388562718784,0,0.258512734110203,0.257470985737072
0.345406224660547,0,0.264308252323106,0.263566511489056
0.36042388660231,0,0.270103770536009,0.269656624516954
0.375441548544073,0,0.275899288748912,0.275741324820768
0.390459210485836,0,0.281694806961815,0.281820612400497
0.405476872427599,0,0.287490325174719,0.287894487256142
0.420494534369362,0,0.293285843387622,0.293962949387702
0.435512196311125,0,0.299081361600525,0.300025998795177
0.450529858252888,0,0.304876879813428,0.306083635478567
0.465547520194651,0,0.310672398026331,0.312135859437873
0.480565182136414,0,0.316467916239234,0.318182670673094
0.495582844078177,0,0.322263434452137,0.32422406918423
0.51060050601994,0,0.32805895266504,0.330260054971281
0.525618167961703,0,0.333854470877943,0.336290628034248
0.540635829903465,0,0.339649989090846,0.34231578837313
0.555653491845228,0,0.345445507303749,0.348335535987927
0.570671153786991,0,0.351241025516652,0.354349870878639
0.585688815728754,0,0.357036543729555,0.360358793045267
0.600706477670517,0,0.362832061942458,0.36636230248781
0.61572413961228,0,0.368627580155361,0.372360399206269
0.630741801554043,0,0.374423098368264,0.378353083200642
0.645759463495806,0,0.380218616581167,0.384340354470931
0.660777125437569,0,0.38601413479407,0.390322213017135
0.675794787379332,0,0.391809653006973,0.396298658839254
0.690812449321095,0,0.397605171219876,0.402269691937289
0.705830111262858,0,0.403400689432779,0.408235312311239
0.720847773204621,0,0.409196207645682,0.414195519961104
0.735865435146384,0,0.414991725858585,0.420150314886885
0.750883097088146,0,0.420787244071488,0.42609969708858
0.765900759029909,0,0.426582762284391,0.432043666566191
0.780918420971672,0,0.432378280497294,0.437982223319718
0.795936082913435,0,0.438173798710197,0.443915367349159
0.810953744855198,0,0.4439693169231,0.449843098654516
0.825971406796961,0,0.449764835136003,0.455765417235788
0.840989068738724,0,0.455560353348906,0.461682323092975
0.856006730680487,0,0.461355871561809,0.467593816226078
0.87102439262225,0,0.467151389774712,0.473499896635096
0.886042054564013,0,0.472946907987615,0.479400564320029
0.901059716505776,0,0.478742426200518,0.485295819280878
0.916077378447539,0,0.484537944413421,0.491185661517641
0.931095040389302,0,0.490333462626324,0.49707009103032
0.946112702331065,0,0.496128980839227,0.502949107818915
0.961130364272827,0,0.50192449905213,0.508822711883424
0.97614802621459,0,0.507720017265033,0.514690903223849
0.991165688156353,0,0.513515535477936,0.520553681840189
1.00618335009812,0,0.519311053690839,0.526411047732444
1.02120101203988,0,0.525106571903742,0.532263000900615
1.03621867398164,0,0.530902090116645,0.538109541344701
1.05123633592341,0,0.536697608329548,0.543950669064702
1.06625399786517,0,0.542493126542452,0.549786384060618
1.08127165980693,0,0.548288644755355,0.55561668633245
1.09628932174869,0,0.554084162968258,0.561441575880197
1.11130698369046,0,0.559879681181161,0.567261052703859
1.12632464563222,0,0.565675199394064,0.573075116803436
1.14134230757398,0,0.571470717606967,0.578883768178929
1.15635996951575,0,0.57726623581987,0.584687006830337
1.17137763145751,0,0.583061754032773,0.590484832757661
1.18639529339927,0,0.588857272245676,0.596277245960899
1.20141295534103,0,0.594652790458579,0.602064246440053
1.2164306172828,0,0.600448308671482,0.607845834195122
1.23144827922456,0,0.606243826884385,0.613622009226106
1.24646594116632,0,0.612039345097288,0.619392771533006
1.26148360310809,0,0.617834863310191,0.625158121115821
1.27650126504985,0,0.623630381523094,0.630918057974551
1.29151892699161,0,0.629425899735997,0.636672582109197
1.30653658893337,0,0.6352214179489,0.642421693519757
1.32155425087514,0,0.641016936161803,0.648165392206233
1.3365719128169,0,0.646812454374706,0.653903678168625
1.35158957475866,0,0.652607972587609,0.659636551406931
1.36660723670043,0,0.658403490800512,0.665364011921153
1.38162489864219,0,0.664199009013415,0.67108605971129
1.39664256058395,0,0.669994527226318,0.676802694777342
1.41166022252572,0,0.675790045439221,0.68251391711931
1.42667788446748,0,0.681585563652124,0.688219726737193
1.44169554640924,0,0.687381081865027,0.693920123630991
1.456713208351,0,0.69317660007793,0.699615107800704
1.47173087029277,0,0.698972118290833,0.705304679246333
1.48674853223453,0,0.704767636503736,0.710988837967877
1.50176619417629,0,0.710563154716639,0.716667583965336
1.51678385611806,0,0.716358672929542,0.722340917238711
1.53180151805982,0,0.722154191142445,0.728008837788001
1.54681918000158,0,0.727949709355348,0.733671345613206
1.56183684194334,0,0.733745227568251,0.739328440714326
1.57685450388511,0,0.739540745781154,0.744980123091362
1.59187216582687,0,0.745336263994057,0.750626392744312
1.60688982776863,0,0.75113178220696,0.756267249673179
1.6219074897104,0,0.756927300419863,0.76190269387796
1.63692515165216,0,0.762722818632766,0.767532725358657
1.65194281359392,0,0.768518336845669,0.773157344115269
1.66696047553569,0,0.774313855058572,0.778776550147796
1.68197813747745,0,0.780109373271475,0.784390343456238
1.69699579941921,0,0.785904891484378,0.789998724040596
1.71201346136097,0,0.791700409697281,0.795601691900869
1.72703112330274,0,0.797495927910185,0.801199247037057
1.7420487852445,0,0.803291446123088,0.806791389449161
1.75706644718626,0,0.80908696433599,0.81237811913718
1.77208410912803,0,0.814882482548894,0.817959436101114
1.78710177106979,0,0.820678000761797,0.823535340340963
1.80211943301155,0,0.8264735189747,0.829105831856728
1.81713709495331,0,0.832269037187603,0.834670910648408
1.83215475689508,0,0.838064555400506,0.840230576716003
1.84717241883684,0,0.843860073613409,0.845784830059513
1.8621900807786,0,0.849655591826312,0.851333670678939
1.87720774272037,0,0.855451110039215,0.85687709857428
1.89222540466213,0,0.861246628252118,0.862415113745536
1.90724306660389,0,0.867042146465021,0.867947716192708
1.92226072854565,0,0.872837664677924,0.873474905915795
1.93727839048742,0,0.878633182890827,0.878996682914797
1.95229605242918,0,0.88442870110373,0.884513047189714
1.96731371437094,0,0.890224219316633,0.890023998740547
1.98233137631271,0,0.896019737529536,0.895529537567295
1.99734903825447,0,0.901815255742439,0.901029663669958
2.01236670019623,0,0.907610773955342,0.906524377048536
2.027384362138,0,0.913406292168245,0.91201367770303
2.04240202407976,0,0.919201810381148,0.917497565633439
2.05741968602152,0,0.924997328594051,0.922976040839763
2.07243734796328,0,0.930792846806954,0.928449103322003
2.08745500990505,0,0.936588365019857,0.933916753080157
2.10247267184681,0,0.94238388323276,0.939378990114228
2.11749033378857,0,0.948179401445663,0.944835814424213
2.13250799573034,0,0.953974919658566,0.950287226010113
2.1475256576721,0,0.959770437871469,0.955733224871929
2.16254331961386,0,0.965565956084372,0.96117381100966
2.17756098155562,0,0.971361474297275,0.966608984423307
2.19257864349739,0,0.977156992510178,0.972038745112868
2.20759630543915,0,0.982952510723081,0.977463093078345
2.22261396738091,0,0.988748028935984,0.982882028319738
2.23763162932268,0,0.994543547148887,0.988295550837045
2.25264929126444,0,1.00033906536179,0.993703660630268
2.2676669532062,0,1.00613458357469,0.999106357699406
2.28268461514797,0,1.0119301017876,1.00450364204446
2.29770227708973,0,1.0177256200005,1.00989551366543
2.31271993903149,0,1.0235211382134,1.01528197256231
2.32773760097325,0,1.02931665642631,1.02066301873511
2.34275526291502,0,1.03511217463921,1.02603865218382
2.35777292485678,0,1.04090769285211,1.03140887290845
2.37279058679854,0,1.04670321106501,1.036773680909
2.38780824874031,0,1.05249872927792,1.04213307618546
2.40282591068207,0,1.05829424749082,1.04748705873784
2.41784357262383,0,1.06408976570372,1.05283562856613
2.43286123456559,0,1.06988528391663,1.05817878567033
2.44787889650736,0,1.07568080212953,1.06351653005045
2.46289655844912,0,1.08147632034243,1.06884886170649
2.47791422039088,0,1.08727183855534,1.07417578063844
2.49293188233265,0,1.09306735676824,1.07949728684631
2.50794954427441,0.00794954427440908,1.09543612903201,1.08188794803711
2.52296720621617,0.0229672062161721,1.09475810480675,1.08167212920224
2.53798486815794,0.0379848681579351,1.0940800805815,1.08145089764328
2.5530025300997,0.0530025300996981,1.09340205635625,1.08122425336024
2.56802019204146,0.0680201920414611,1.09272403213099,1.08099219635312
2.58303785398322,0.0830378539832237,1.09204600790574,1.08075472662191
2.59805551592499,0.0980555159249867,1.09136798368049,1.08051184416661
2.61307317786675,0.11307317786675,1.09068995945523,1.08026354898723
2.62809083980851,0.128090839808513,1.09001193522998,1.08000984108377
2.64310850175028,0.143108501750276,1.08933391100473,1.07975072045622
2.65812616369204,0.158126163692038,1.08865588677947,1.07948618710458
2.6731438256338,0.173143825633801,1.08797786255422,1.07921624102887
2.68816148757556,0.188161487575564,1.08729983832896,1.07894088222906
2.70317914951733,0.203179149517327,1.08662181410371,1.07866011070517
2.71819681145909,0.21819681145909,1.08594378987846,1.0783739264572
2.73321447340085,0.233214473400853,1.0852657656532,1.07808232948514
2.74823213534262,0.248232135342616,1.08458774142795,1.077785319789
2.76324979728438,0.263249797284379,1.0839097172027,1.07748289736878
2.77826745922614,0.278267459226142,1.08323169297744,1.07717506222446
2.79328512116791,0.293285121167905,1.08255366875219,1.07686181435607
2.80830278310967,0.308302783109668,1.08187564452694,1.07654315376359
2.82332044505143,0.323320445051431,1.08119762030168,1.07621908044702
2.83833810699319,0.338338106993194,1.08051959607643,1.07588959440637
2.85335576893496,0.353355768934957,1.07984157185117,1.07555469564164
2.86837343087672,0.36837343087672,1.07916354762592,1.07521438415282
2.88339109281848,0.383391092818482,1.07848552340067,1.07486865993991
2.89840875476025,0.398408754760245,1.07780749917541,1.07451752300292
2.91342641670201,0.413426416702008,1.07712947495016,1.07416097334185
2.92844407864377,0.428444078643771,1.07645145072491,1.07379901095669
2.94346174058553,0.443461740585534,1.07577342649965,1.07343163584744
2.9584794025273,0.458479402527297,1.0750954022744,1.07305884801412
2.97349706446906,0.47349706446906,1.07441737804915,1.0726806474567
2.98851472641082,0.488514726410823,1.07373935382389,1.07229703417521
3.00353238835259,0.503532388352586,1.07306132959864,1.07190800816962
3.01855005029435,0.518550050294349,1.07238330537338,1.07151356943996
3.03356771223611,0.533567712236112,1.07170528114813,1.0711137179862
3.04858537417787,0.548585374177875,1.07102725692288,1.07070845380837
3.06360303611964,0.563603036119638,1.07034923269762,1.07029777690645
3.0786206980614,0.578620698061401,1.06967120847237,1.06988168728044
3.09363836000316,0.593638360003164,1.06899318424712,1.06946018493035
3.10865602194493,0.608656021944927,1.06831516002186,1.06903326985617
3.12367368388669,0.623673683886689,1.06763713579661,1.06860094205791
3.13869134582845,0.638691345828452,1.06695911157136,1.06816320153557
3.15370900777022,0.653709007770215,1.0662810873461,1.06772004828914
3.16872666971198,0.668726669711978,1.06560306312085,1.06727148231862
3.18374433165374,0.683744331653741,1.06492503889559,1.06681750362402
3.1987619935955,0.698761993595504,1.06424701467034,1.06635811220534
3.21377965553727,0.713779655537267,1.06356899044509,1.06589330806257
3.22879731747903,0.72879731747903,1.06289096621983,1.06542309119572
3.24381497942079,0.743814979420793,1.06221294199458,1.06494746160478
3.25883264136256,0.758832641362556,1.06153491776933,1.06446641928976
3.27385030330432,0.773850303304318,1.06085689354407,1.06397996425065
3.28886796524608,0.788867965246081,1.06017886931882,1.06348809648746
3.30388562718784,0.803885627187845,1.05950084509357,1.06299081600018
3.31890328912961,0.818903289129608,1.05882282086831,1.06248812278882
3.33392095107137,0.833920951071371,1.05814479664306,1.06198001685337
3.34893861301313,0.848938613013133,1.0574667724178,1.06146649819384
3.3639562749549,0.863956274954896,1.05678874819255,1.06094756681022
3.37897393689666,0.878973936896659,1.0561107239673,1.06042322270252
3.39399159883842,0.893991598838422,1.05543269974204,1.05989346587074
3.40900926078019,0.909009260780185,1.05475467551679,1.05935829631487
3.42402692272195,0.924026922721948,1.05407665129154,1.05881771403491
3.43904458466371,0.939044584663711,1.05339862706628,1.05827171903087
3.45406224660547,0.954062246605474,1.05272060284103,1.05772031130275
3.46907990854724,0.969079908547237,1.05204257861577,1.05716349085054
3.484097570489,0.984097570489,1.05136455439052,1.05660125767425
3.49911523243076,0.999115232430762,1.05068653016527,1.05603361177387
3.51413289437253,1.01413289437253,1.05000850594001,1.0554605531494
3.52915055631429,1.02915055631429,1.04933048171476,1.05488208180086
3.54416821825605,1.04416821825605,1.04865245748951,1.05429819772822
3.55918588019781,1.05918588019781,1.04797443326425,1.05370890093151
3.57420354213958,1.07420354213958,1.047296409039,1.0531141914107
3.58922120408134,1.08922120408134,1.04661838481375,1.05251406916582
3.6042388660231,1.1042388660231,1.04594036058849,1.05190853419684
3.61925652796487,1.11925652796487,1.04526233636324,1.05129758650379
3.63427418990663,1.13427418990663,1.04458431213798,1.05068122608665
3.64929185184839,1.14929185184839,1.04390628791273,1.05005945294542
3.66430951379015,1.16430951379015,1.04322826368748,1.04943226708011
3.67932717573192,1.17932717573192,1.04255023946222,1.04879966849072
3.69434483767368,1.19434483767368,1.04187221523697,1.04816165717724
3.70936249961544,1.20936249961544,1.04119419101172,1.04751823313967
3.72438016155721,1.22438016155721,1.04051616678646,1.04686939637802
3.73939782349897,1.23939782349897,1.03983814256121,1.04621514689229
3.75441548544073,1.25441548544073,1.03916011833596,1.04555548468247
3.7694331473825,1.2694331473825,1.0384820941107,1.04489040974856
3.78445080932426,1.28445080932426,1.03780406988545,1.04421992209058
3.79946847126602,1.29946847126602,1.03712604566019,1.0435440217085
3.81448613320778,1.31448613320778,1.03644802143494,1.04286270860234
3.82950379514955,1.32950379514955,1.03576999720969,1.0421759827721
3.84452145709131,1.34452145709131,1.03509197298443,1.04148384421777
3.85953911903307,1.35953911903307,1.03441394875918,1.04078629293936
3.87455678097484,1.37455678097484,1.03373592453393,1.04008332893687
3.8895744429166,1.3895744429166,1.03305790030867,1.03937495221028
3.90459210485836,1.40459210485836,1.03237987608342,1.03866116275962
3.91960976680012,1.41960976680012,1.03170185185817,1.03794196058487
3.93462742874189,1.43462742874189,1.03102382763291,1.03721734568603
3.94964509068365,1.44964509068365,1.03034580340766,1.03648731806311
3.96466275262541,1.46466275262541,1.0296677791824,1.03575187771611
3.97968041456718,1.47968041456718,1.02898975495715,1.03501102464502
3.99469807650894,1.49469807650894,1.0283117307319,1.03426475884984
4.0097157384507,1.5097157384507,1.02763370650664,1.03351308033058
4.02473340039247,1.52473340039247,1.02695568228139,1.03275598908724
4.03975106233423,1.53975106233423,1.02627765805614,1.03199348511981
4.05476872427599,1.55476872427599,1.02559963383088,1.03122556842829
4.06978638621775,1.56978638621775,1.02492160960563,1.0304522390127
4.08480404815952,1.58480404815952,1.02424358538038,1.02967349687301
4.09982171010128,1.59982171010128,1.02356556115512,1.02888934200925
4.11483937204304,1.61483937204304,1.02288753692987,1.02809977442139
4.12985703398481,1.62985703398481,1.02220951270461,1.02730479410946
4.14487469592657,1.64487469592657,1.02153148847936,1.02650440107343
4.15989235786833,1.65989235786833,1.02085346425411,1.02569859531333
4.17491001981009,1.67491001981009,1.02017544002885,1.02488737682914
4.18992768175186,1.68992768175186,1.0194974158036,1.02407074562086
4.20494534369362,1.70494534369362,1.01881939157835,1.0232487016885
4.21996300563538,1.71996300563538,1.01814136735309,1.02242124503205
4.23498066757715,1.73498066757715,1.01746334312784,1.02158837565152
4.24999832951891,1.74999832951891,1.01678531890259,1.02075009354691
4.26501599146067,1.76501599146067,1.01610729467733,1.01990639871821
4.28003365340243,1.78003365340243,1.01542927045208,1.01905729116542
4.2950513153442,1.7950513153442,1.01475124622682,1.01820277088855
4.31006897728596,1.81006897728596,1.01407322200157,1.0173428378876
4.32508663922772,1.82508663922772,1.01339519777632,1.01647749216256
4.34010430116949,1.84010430116949,1.01271717355106,1.01560673371344
4.35512196311125,1.85512196311125,1.01203914932581,1.01473056254023
4.37013962505301,1.87013962505301,1.01136112510056,1.01384897864294
4.38515728699478,1.88515728699478,1.0106831008753,1.01296198202156
4.40017494893654,1.90017494893654,1.01000507665005,1.0120695726761
4.4151926108783,1.9151926108783,1.0093270524248,1.01117175060655
4.43021027282006,1.93021027282006,1.00864902819954,1.01026851581292
4.44522793476183,1.94522793476183,1.00797100397429,1.0093598682952
4.46024559670359,1.96024559670359,1.00729297974903,1.0084458080534
4.47526325864535,1.97526325864535,1.00661495552378,1.00752633508751
4.49028092058712,1.99028092058712,1.00593693129853,1.00660144939754
4.50529858252888,2.00529858252888,1.00525890707327,1.00567115098349
4.52031624447064,2.02031624447064,1.00458088284802,1.00473543984535
4.53533390641241,2.03533390641241,1.00390285862277,1.00379431598312
4.55035156835417,2.05035156835417,1.00322483439751,1.00284777939681
4.56536923029593,2.06536923029593,1.00254681017226,1.00189583008642
4.58038689223769,2.08038689223769,1.00186878594701,1.00093846805194
4.59540455417946,2.09540455417946,1.00119076172175,0.999975693293376
4.61042221612122,2.11042221612122,1.0005127374965,0.999007505810727
4.62543987806298,2.12543987806298,0.999834713271245,0.998033905603994
4.64045754000475,2.14045754000475,0.999156689045991,0.997054892673176
4.65547520194651,2.15547520194651,0.998478664820737,0.996070467018273
4.67049286388827,2.17049286388827,0.997800640595483,0.995080628639285
4.68551052583003,2.18551052583003,0.99712261637023,0.994085377536213
4.7005281877718,2.2005281877718,0.996444592144976,0.993084713709056
4.71554584971356,2.21554584971356,0.995766567919723,0.992078637157815
4.73056351165532,2.23056351165532,0.995088543694469,0.991067147882488
4.74558117359709,2.24558117359709,0.994410519469215,0.990050245883077
4.76059883553885,2.26059883553885,0.993732495243962,0.989027931159581
4.77561649748061,2.27561649748061,0.993054471018708,0.988000203712
4.79063415942237,2.29063415942237,0.992376446793454,0.986967063540335
4.80565182136414,2.30565182136414,0.991698422568201,0.985928510644585
4.8206694833059,2.3206694833059,0.991020398342947,0.98488454502475
4.83568714524766,2.33568714524766,0.990342374117693,0.983835166680831
4.85070480718943,2.35070480718943,0.98966434989244,0.982780375612826
4.86572246913119,2.36572246913119,0.988986325667186,0.981720171820738
4.88074013107295,2.38074013107295,0.988308301441932,0.980654555304564
4.89575779301471,2.39575779301471,0.987630277216679,0.979583526064305
4.91077545495648,2.41077545495648,0.986952252991425,0.978507084099962
4.92579311689824,2.42579311689824,0.986274228766172,0.977425229411534
4.94081077884,2.44081077884,0.985596204540918,0.976337961999022
4.95582844078177,2.45582844078177,0.984918180315664,0.975245281862424
4.97084610272353,2.47084610272353,0.984240156090411,0.974147189001742
4.98586376466529,2.48586376466529,0.983562131865157,0.973043683416975
5.00088142660706,2.50088142660706,0.982884107639904,0.971934765108124
5.01589908854882,2.51589908854882,0.98220608341465,0.970820434075188
5.03091675049058,2.53091675049058,0.981528059189396,0.969700690318166
5.04593441243234,2.54593441243234,0.980850034964142,0.968575533837061
5.06095207437411,2.56095207437411,0.980172010738889,0.96744496463187
5.07596973631587,2.57596973631587,0.979493986513635,0.966308982702595
5.09098739825763,2.59098739825763,0.978815962288381,0.965167588049235
5.1060050601994,2.6060050601994,0.978137938063128,0.96402078067179
5.12102272214116,2.62102272214116,0.977459913837874,0.962868560570261
5.13604038408292,2.63604038408292,0.976781889612621,0.961710927744647
5.15105804602469,2.65105804602469,0.976103865387367,0.960547882194948
5.16607570796645,2.66607570796645,0.975425841162113,0.959379423921164
5.18109336990821,2.68109336990821,0.97474781693686,0.958205552923296
5.19611103184997,2.69611103184997,0.974069792711606,0.957026269201343
5.21112869379174,2.71112869379174,0.973391768486352,0.955841572755305
5.2261463557335,2.7261463557335,0.972713744261098,0.954651463585183
5.24116401767526,2.74116401767526,0.972035720035845,0.953455941690975
5.25618167961703,2.75618167961703,0.971357695810591,0.952255007072684
5.27119934155879,2.77119934155879,0.970679671585338,0.951048659730307
5.28621700350055,2.78621700350055,0.970001647360084,0.949836899663845
5.30123466544231,2.80123466544231,0.96932362313483,0.948619726873299
5.31625232738408,2.81625232738408,0.968645598909577,0.947397141358668
5.33126998932584,2.83126998932584,0.967967574684323,0.946169143119953
5.3462876512676,2.8462876512676,0.96728955045907,0.944935732157152
5.36130531320937,2.86130531320937,0.966611526233816,0.943696908470267
5.37632297515113,2.87632297515113,0.965933502008562,0.942452672059298
5.39134063709289,2.89134063709289,0.965255477783308,0.941203022924243
5.40635829903465,2.90635829903465,0.964577453558055,0.939947961065104
5.42137596097642,2.92137596097642,0.963899429332801,0.93868748648188
5.43639362291818,2.93639362291818,0.963221405107547,0.937421599174571
5.45141128485994,2.95141128485994,0.962543380882294,0.936150299143177
5.46642894680171,2.96642894680171,0.961865356657041,0.934873586387699
5.48144660874347,2.98144660874347,0.961187332431787,0.933591460908136
5.49646427068523,2.99646427068523,0.960509308206533,0.932303922704489
5.511481932627,3.011481932627,0.959831283981279,0.931010971776756
5.52649959456876,3.02649959456876,0.959153259756026,0.929712608124939
5.54151725651052,3.04151725651052,0.958475235530772,0.928408831749038
5.55653491845228,3.05653491845228,0.957797211305518,0.927099642649051
5.57155258039405,3.07155258039405,0.957119187080265,0.92578504082498
5.58657024233581,3.08657024233581,0.956441162855011,0.924465026276823
5.60158790427757,3.10158790427757,0.955763138629758,0.923139599004583
5.61660556621934,3.11660556621934,0.955085114404504,0.921808759008257
5.6316232281611,3.1316232281611,0.95440709017925,0.920472506287847
5.64664089010286,3.14664089010286,0.953729065953996,0.919130840843352
5.66165855204462,3.16165855204462,0.953051041728743,0.917783762674772
5.67667621398639,3.17667621398639,0.952373017503489,0.916431271782108
5.69169387592815,3.19169387592815,0.951694993278235,0.915073368165359
5.70671153786991,3.20671153786991,0.951016969052982,0.913710051824525
5.72172919981168,3.22172919981168,0.950338944827728,0.912341322759606
5.73674686175344,3.23674686175344,0.949660920602475,0.910967180970603
5.7517645236952,3.2517645236952,0.948982896377221,0.909587626457515
5.76678218563696,3.26678218563696,0.948304872151967,0.908202659220342
5.78179984757873,3.28179984757873,0.947626847926714,0.906812279259085
5.79681750952049,3.29681750952049,0.94694882370146,0.905416486573742
5.81183517146225,3.31183517146225,0.946270799476207,0.904015281164316
5.82685283340402,3.32685283340402,0.945592775250953,0.902608663030804
5.84187049534578,3.34187049534578,0.944914751025699,0.901196632173207
5.85688815728754,3.35688815728754,0.944236726800446,0.899779188591526
5.87190581922931,3.37190581922931,0.943558702575192,0.89835633228576
5.88692348117107,3.38692348117107,0.942880678349938,0.89692806325591
5.90194114311283,3.40194114311283,0.942202654124684,0.895494381501974
5.91695880505459,3.41695880505459,0.941524629899431,0.894055287023954
5.93197646699636,3.43197646699636,0.940846605674178,0.89261077982185
5.94699412893812,3.44699412893812,0.940168581448924,0.89116085989566
5.96201179087988,3.46201179087988,0.93949055722367,0.889705527245386
5.97702945282165,3.47702945282165,0.938812532998416,0.888244781871027
5.99204711476341,3.49204711476341,0.938134508773163,0.886778623772583

